SVEN: Informative Visual Representation of Complex Dynamic Structure

Graphs change over time, and typically variations on the small multiples or animation pattern is used to convey this dynamism visually. However, both of these classical techniques have significant drawbacks, so a new approach, Storyline Visualization of Events on a Network (SVEN) is proposed. SVEN builds on storyline techniques, conveying nodes as contiguous lines over time. SVEN encodes time in a natural manner, along the horizontal axis, and optimizes the vertical placement of storylines to decrease clutter (line crossings, straightness, and bends) in the drawing. This paper demonstrates SVEN on several different flavors of real-world dynamic data, and outlines the remaining near-term future work.

==> SVEN arXiv/anc/caesar_storyline.json <==
{"colors": {"CASCA": 0, "FIRST CITIZEN": 1, "CASSIUS": 2, "SECOND CITIZEN": 3, "FOURTH CITIZEN": 4, "LUCIUS": 5, "CAESAR": 6, "ANTONY": 7, "BRUTUS": 8, "THIRD CITIZEN": 9}, "links": [{"source": "FLAVIUS", "target": "FLAVIUS", "scene": 0, "t": 270}, {"source": "FIRST COMMONER", "target": "FLAVIUS", "scene": 0, "t": 275}, {"source": "MARULLUS", "target": "FIRST COMMONER", "scene": 0, "t": 276}, {"source": "SECOND COMMONER", "target": "MARULLUS", "scene": 0, "t": 279}, {"source": "SECOND COMMONER", "target": "MARULLUS", "scene": 0, "t": 282}, {"source": "SECOND COMMONER", "target": "MARULLUS", "scene": 0, "t": 287}, {"source": "SECOND COMMONER", "target": "MARULLUS", "scene": 0, "t": 292}, {"source": "MARULLUS", "target": "SECOND COMMONER", "scene": 0, "t": 281}, {"source": "MARULLUS", "target": "SECOND COMMONER", "scene": 0, "t": 285}, {"source": "MARULLUS", "target": "SECOND COMMONER", "scene": 0, "t": 290}, {"source": "MARULLUS", "target": "SECOND COMMONER", "scene": 0, "t": 309}, {"source": "FLAVIUS", "target": "SECOND COMMONER", "scene": 0, "t": 293}, {"source": "FLAVIUS", "target": "SECOND COMMONER", "scene": 0, "t": 302}, {"source": "SECOND COMMONER", "target": "FLAVIUS", "scene": 0, "t": 294}, {"source": "SECOND COMMONER", "target": "FLAVIUS", "scene": 0, "t": 304}, {"source": "FLAVIUS", "target": "MARULLUS", "scene": 0, "t": 333}, {"source": "FLAVIUS", "target": "MARULLUS", "scene": 0, "t": 346}, {"source": "MARULLUS", "target": "FLAVIUS", "scene": 0, "t": 344}, {"source": "CAESAR", "target": "CAESAR", "scene": 0, "t": 367}, {"source": "CASCA", "target": "CAESAR", "scene": 0, "t": 368}, {"source": "CASCA", "target": "CAESAR", "scene": 0, "t": 384}, {"source": "CASCA", "target": "CAESAR", "scene": 0, "t": 594}, {"source": "CAESAR", "target": "CASCA", "scene": 0, "t": 370}, {"source": "CAESAR", "target": "CASCA", "scene": 0, "t": 385}, {"source": "CALPURNIA", "target": "CAESAR", "scene": 0, "t": 371}, {"source": "CAESAR", "target": "CALPURNIA", "scene": 0, "t": 372}, {"source": "ANTONY", "target": "CAESAR", "scene": 0, "t": 374}, {"source": "ANTONY", "target": "CAESAR", "scene": 0, "t": 379}, {"source": "ANTONY", "target": "CAESAR", "scene": 0, "t": 569}, {"source": "ANTONY", "target": "CAESAR", "scene": 0, "t": 574}, {"source": "CAESAR", "target": "ANTONY", "scene": 0, "t": 375}, {"source": "CAESAR", "target": "ANTONY", "scene": 0, "t": 381}, {"source": "CAESAR", "target": "ANTONY", "scene": 0, "t": 570}, {"source": "CAESAR", "target": "ANTONY", "scene": 0, "t": 576}, {"source": "SOOTHSAYER", "target": "CAESAR", "scene": 0, "t": 382}, {"source": "SOOTHSAYER", "target": "CAESAR", "scene": 0, "t": 388}, {"source": "SOOTHSAYER", "target": "CAESAR", "scene": 0, "t": 394}, {"source": "CAESAR", "target": "SOOTHSAYER", "scene": 0, "t": 383}, {"source": "CAESAR", "target": "SOOTHSAYER", "scene": 0, "t": 389}, {"source": "CAESAR", "target": "SOOTHSAYER", "scene": 0, "t": 395}, {"source": "BRUTUS", "target": "CAESAR", "scene": 0, "t": 390}, {"source": "CAESAR", "target": "BRUTUS", "scene": 0, "t": 391}, {"source": "CASSIUS", "target": "CAESAR", "scene": 0, "t": 392}, {"source": "CASSIUS", "target": "CAESAR", "scene": 0, "t": 397}, {"source": "CAESAR", "target": "CASSIUS", "scene": 0, "t": 393}, {"source": "CAESAR", "target": "CASSIUS", "scene": 0, "t": 568}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 398}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 400}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 409}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 425}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 436}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 453}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 457}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 507}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 537}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 556}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 560}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 0, "t": 700}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 399}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 404}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 421}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 427}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 439}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 455}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 465}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 510}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 551}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 557}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 567}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 642}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 694}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 0, "t": 704}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 595}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 598}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 603}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 607}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 614}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 641}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 650}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 669}, {"source": "BRUTUS", "target": "CASCA", "scene": 0, "t": 692}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 597}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 599}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 604}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 608}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 615}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 651}, {"source": "CASCA", "target": "BRUTUS", "scene": 0, "t": 670}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 605}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 612}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 637}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 671}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 673}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 684}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 686}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 690}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 775}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 777}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 779}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 781}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 793}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 816}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 825}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 840}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 858}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 873}, {"source": "CASSIUS", "target": "CASCA", "scene": 0, "t": 904}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 606}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 613}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 638}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 644}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 672}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 674}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 685}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 687}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 691}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 776}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 778}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 780}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 789}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 815}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 821}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 837}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 853}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 872}, {"source": "CASCA", "target": "CASSIUS", "scene": 0, "t": 900}, {"source": "CICERO", "target": "CICERO", "scene": 0, "t": 731}, {"source": "CASCA", "target": "CICERO", "scene": 0, "t": 733}, {"source": "CASCA", "target": "CICERO", "scene": 0, "t": 745}, {"source": "CASCA", "target": "CICERO", "scene": 0, "t": 767}, {"source": "CASCA", "target": "CICERO", "scene": 0, "t": 771}, {"source": "CICERO", "target": "CASCA", "scene": 0, "t": 744}, {"source": "CICERO", "target": "CASCA", "scene": 0, "t": 763}, {"source": "CICERO", "target": "CASCA", "scene": 0, "t": 769}, {"source": "CINNA", "target": "CASSIUS", "scene": 0, "t": 875}, {"source": "CINNA", "target": "CASSIUS", "scene": 0, "t": 878}, {"source": "CINNA", "target": "CASSIUS", "scene": 0, "t": 881}, {"source": "CINNA", "target": "CASSIUS", "scene": 0, "t": 891}, {"source": "CASSIUS", "target": "CINNA", "scene": 0, "t": 876}, {"source": "CASSIUS", "target": "CINNA", "scene": 0, "t": 880}, {"source": "CASSIUS", "target": "CINNA", "scene": 0, "t": 884}, {"source": "CASSIUS", "target": "CINNA", "scene": 0, "t": 894}, {"source": "BRUTUS", "target": "BRUTUS", "scene": 1, "t": 920}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 928}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 931}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 960}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 967}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 969}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 990}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 1006}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 1009}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 1011}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 1, "t": 1272}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 929}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 932}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 965}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 968}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 970}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 992}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 1008}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 1010}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 1015}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 1, "t": 1273}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1029}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1033}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1039}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1045}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1058}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1086}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1099}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1131}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1142}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 1, "t": 1172}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1031}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1038}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1040}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1059}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1109}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1133}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1164}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 1, "t": 1175}, {"source": "DECIUS", "target": "CASSIUS", "scene": 1, "t": 1046}, {"source": "DECIUS", "target": "CASSIUS", "scene": 1, "t": 1153}, {"source": "CASCA", "target": "DECIUS", "scene": 1, "t": 1047}, {"source": "CINNA", "target": "CASCA", "scene": 1, "t": 1048}, {"source": "CINNA", "target": "CASCA", "scene": 1, "t": 1089}, {"source": "CASCA", "target": "CINNA", "scene": 1, "t": 1050}, {"source": "BRUTUS", "target": "CASCA", "scene": 1, "t": 1057}, {"source": "CASCA", "target": "CASSIUS", "scene": 1, "t": 1088}, {"source": "CASCA", "target": "CASSIUS", "scene": 1, "t": 1100}, {"source": "METELLUS", "target": "CINNA", "scene": 1, "t": 1090}, {"source": "METELLUS", "target": "CINNA", "scene": 1, "t": 1166}, {"source": "BRUTUS", "target": "METELLUS", "scene": 1, "t": 1096}, {"source": "BRUTUS", "target": "METELLUS", "scene": 1, "t": 1169}, {"source": "DECIUS", "target": "CASCA", "scene": 1, "t": 1101}, {"source": "CASSIUS", "target": "DECIUS", "scene": 1, "t": 1102}, {"source": "CASSIUS", "target": "DECIUS", "scene": 1, "t": 1163}, {"source": "TREBONIUS", "target": "BRUTUS", "scene": 1, "t": 1138}, {"source": "BRUTUS", "target": "TREBONIUS", "scene": 1, "t": 1141}, {"source": "TREBONIUS", "target": "CASSIUS", "scene": 1, "t": 1143}, {"source": "CASSIUS", "target": "TREBONIUS", "scene": 1, "t": 1144}, {"source": "CINNA", "target": "BRUTUS", "scene": 1, "t": 1165}, {"source": "PORTIA", "target": "BRUTUS", "scene": 1, "t": 1189}, {"source": "PORTIA", "target": "BRUTUS", "scene": 1, "t": 1193}, {"source": "PORTIA", "target": "BRUTUS", "scene": 1, "t": 1214}, {"source": "PORTIA", "target": "BRUTUS", "scene": 1, "t": 1217}, {"source": "PORTIA", "target": "BRUTUS", "scene": 1, "t": 1236}, {"source": "PORTIA", "target": "BRUTUS", "scene": 1, "t": 1248}, {"source": "BRUTUS", "target": "PORTIA", "scene": 1, "t": 1190}, {"source": "BRUTUS", "target": "PORTIA", "scene": 1, "t": 1213}, {"source": "BRUTUS", "target": "PORTIA", "scene": 1, "t": 1216}, {"source": "BRUTUS", "target": "PORTIA", "scene": 1, "t": 1235}, {"source": "BRUTUS", "target": "PORTIA", "scene": 1, "t": 1245}, {"source": "BRUTUS", "target": "PORTIA", "scene": 1, "t": 1260}, {"source": "LIGARIUS", "target": "BRUTUS", "scene": 1, "t": 1275}, {"source": "LIGARIUS", "target": "BRUTUS", "scene": 1, "t": 1278}, {"source": "LIGARIUS", "target": "BRUTUS", "scene": 1, "t": 1282}, {"source": "LIGARIUS", "target": "BRUTUS", "scene": 1, "t": 1290}, {"source": "LIGARIUS", "target": "BRUTUS", "scene": 1, "t": 1294}, {"source": "BRUTUS", "target": "LIGARIUS", "scene": 1, "t": 1276}, {"source": "BRUTUS", "target": "LIGARIUS", "scene": 1, "t": 1280}, {"source": "BRUTUS", "target": "LIGARIUS", "scene": 1, "t": 1289}, {"source": "BRUTUS", "target": "LIGARIUS", "scene": 1, "t": 1291}, {"source": "BRUTUS", "target": "LIGARIUS", "scene": 1, "t": 1298}, {"source": "CAESAR", "target": "CAESAR", "scene": 1, "t": 1308}, {"source": "SERVANT", "target": "CAESAR", "scene": 1, "t": 1314}, {"source": "SERVANT", "target": "CAESAR", "scene": 1, "t": 1317}, {"source": "SERVANT", "target": "CAESAR", "scene": 1, "t": 1356}, {"source": "CAESAR", "target": "SERVANT", "scene": 1, "t": 1315}, {"source": "CAESAR", "target": "SERVANT", "scene": 1, "t": 1359}, {"source": "CALPURNIA", "target": "SERVANT", "scene": 1, "t": 1321}, {"source": "CAESAR", "target": "CALPURNIA", "scene": 1, "t": 1323}, {"source": "CAESAR", "target": "CALPURNIA", "scene": 1, "t": 1340}, {"source": "CAESAR", "target": "CALPURNIA", "scene": 1, "t": 1346}, {"source": "CAESAR", "target": "CALPURNIA", "scene": 1, "t": 1374}, {"source": "CAESAR", "target": "CALPURNIA", "scene": 1, "t": 1388}, {"source": "CALPURNIA", "target": "CAESAR", "scene": 1, "t": 1326}, {"source": "CALPURNIA", "target": "CAESAR", "scene": 1, "t": 1344}, {"source": "CALPURNIA", "target": "CAESAR", "scene": 1, "t": 1367}, {"source": "CALPURNIA", "target": "CAESAR", "scene": 1, "t": 1387}, {"source": "DECIUS", "target": "CAESAR", "scene": 1, "t": 1380}, {"source": "DECIUS", "target": "CAESAR", "scene": 1, "t": 1392}, {"source": "DECIUS", "target": "CAESAR", "scene": 1, "t": 1406}, {"source": "DECIUS", "target": "CAESAR", "scene": 1, "t": 1415}, {"source": "CAESAR", "target": "DECIUS", "scene": 1, "t": 1382}, {"source": "CAESAR", "target": "DECIUS", "scene": 1, "t": 1394}, {"source": "CAESAR", "target": "DECIUS", "scene": 1, "t": 1414}, {"source": "CAESAR", "target": "DECIUS", "scene": 1, "t": 1428}, {"source": "PUBLIUS", "target": "CAESAR", "scene": 1, "t": 1436}, {"source": "CAESAR", "target": "PUBLIUS", "scene": 1, "t": 1437}, {"source": "BRUTUS", "target": "CAESAR", "scene": 1, "t": 1443}, {"source": "BRUTUS", "target": "CAESAR", "scene": 1, "t": 1461}, {"source": "CAESAR", "target": "BRUTUS", "scene": 1, "t": 1444}, {"source": "ANTONY", "target": "CAESAR", "scene": 1, "t": 1450}, {"source": "CAESAR", "target": "ANTONY", "scene": 1, "t": 1451}, {"source": "TREBONIUS", "target": "CAESAR", "scene": 1, "t": 1457}, {"source": "CAESAR", "target": "TREBONIUS", "scene": 1, "t": 1459}, {"source": "ARTEMIDORUS", "target": "ARTEMIDORUS", "scene": 1, "t": 1472}, {"source": "PORTIA", "target": "PORTIA", "scene": 1, "t": 1499}, {"source": "LUCIUS", "target": "PORTIA", "scene": 1, "t": 1502}, {"source": "LUCIUS", "target": "PORTIA", "scene": 1, "t": 1510}, {"source": "LUCIUS", "target": "PORTIA", "scene": 1, "t": 1517}, {"source": "LUCIUS", "target": "PORTIA", "scene": 1, "t": 1521}, {"source": "PORTIA", "target": "LUCIUS", "scene": 1, "t": 1503}, {"source": "PORTIA", "target": "LUCIUS", "scene": 1, "t": 1513}, {"source": "PORTIA", "target": "LUCIUS", "scene": 1, "t": 1518}, {"source": "PORTIA", "target": "LUCIUS", "scene": 1, "t": 1525}, {"source": "SOOTHSAYER", "target": "PORTIA", "scene": 1, "t": 1527}, {"source": "SOOTHSAYER", "target": "PORTIA", "scene": 1, "t": 1529}, {"source": "SOOTHSAYER", "target": "PORTIA", "scene": 1, "t": 1531}, {"source": "SOOTHSAYER", "target": "PORTIA", "scene": 1, "t": 1534}, {"source": "SOOTHSAYER", "target": "PORTIA", "scene": 1, "t": 1538}, {"source": "PORTIA", "target": "SOOTHSAYER", "scene": 1, "t": 1528}, {"source": "PORTIA", "target": "SOOTHSAYER", "scene": 1, "t": 1530}, {"source": "PORTIA", "target": "SOOTHSAYER", "scene": 1, "t": 1533}, {"source": "PORTIA", "target": "SOOTHSAYER", "scene": 1, "t": 1537}, {"source": "PORTIA", "target": "SOOTHSAYER", "scene": 1, "t": 1546}, {"source": "CAESAR", "target": "CAESAR", "scene": 2, "t": 1570}, {"source": "SOOTHSAYER", "target": "CAESAR", "scene": 2, "t": 1571}, {"source": "DECIUS", "target": "SOOTHSAYER", "scene": 2, "t": 1573}, {"source": "ARTEMIDORUS", "target": "DECIUS", "scene": 2, "t": 1575}, {"source": "CAESAR", "target": "ARTEMIDORUS", "scene": 2, "t": 1577}, {"source": "CAESAR", "target": "ARTEMIDORUS", "scene": 2, "t": 1579}, {"source": "ARTEMIDORUS", "target": "CAESAR", "scene": 2, "t": 1578}, {"source": "PUBLIUS", "target": "CAESAR", "scene": 2, "t": 1580}, {"source": "CASSIUS", "target": "PUBLIUS", "scene": 2, "t": 1581}, {"source": "POPILIUS", "target": "CASSIUS", "scene": 2, "t": 1586}, {"source": "POPILIUS", "target": "CASSIUS", "scene": 2, "t": 1588}, {"source": "CASSIUS", "target": "POPILIUS", "scene": 2, "t": 1587}, {"source": "BRUTUS", "target": "POPILIUS", "scene": 2, "t": 1590}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1591}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1594}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1602}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1677}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1684}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1691}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1701}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1707}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1740}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1776}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1834}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 2, "t": 1847}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1593}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1599}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1666}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1679}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1693}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1704}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1717}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1746}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1778}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1839}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 2, "t": 1848}, {"source": "DECIUS", "target": "CASSIUS", "scene": 2, "t": 1605}, {"source": "DECIUS", "target": "CASSIUS", "scene": 2, "t": 1710}, {"source": "BRUTUS", "target": "DECIUS", "scene": 2, "t": 1607}, {"source": "BRUTUS", "target": "DECIUS", "scene": 2, "t": 1670}, {"source": "CINNA", "target": "BRUTUS", "scene": 2, "t": 1608}, {"source": "CINNA", "target": "BRUTUS", "scene": 2, "t": 1671}, {"source": "CAESAR", "target": "CINNA", "scene": 2, "t": 1609}, {"source": "CAESAR", "target": "CINNA", "scene": 2, "t": 1655}, {"source": "METELLUS", "target": "CAESAR", "scene": 2, "t": 1611}, {"source": "METELLUS", "target": "CAESAR", "scene": 2, "t": 1628}, {"source": "CAESAR", "target": "METELLUS", "scene": 2, "t": 1614}, {"source": "BRUTUS", "target": "METELLUS", "scene": 2, "t": 1631}, {"source": "BRUTUS", "target": "METELLUS", "scene": 2, "t": 1674}, {"source": "CAESAR", "target": "BRUTUS", "scene": 2, "t": 1634}, {"source": "CASSIUS", "target": "CAESAR", "scene": 2, "t": 1635}, {"source": "CAESAR", "target": "CASSIUS", "scene": 2, "t": 1638}, {"source": "CINNA", "target": "CAESAR", "scene": 2, "t": 1654}, {"source": "CINNA", "target": "CAESAR", "scene": 2, "t": 1662}, {"source": "DECIUS", "target": "CAESAR", "scene": 2, "t": 1656}, {"source": "CAESAR", "target": "DECIUS", "scene": 2, "t": 1657}, {"source": "CASCA", "target": "CAESAR", "scene": 2, "t": 1658}, {"source": "CAESAR", "target": "CASCA", "scene": 2, "t": 1661}, {"source": "CASSIUS", "target": "CINNA", "scene": 2, "t": 1664}, {"source": "CASCA", "target": "BRUTUS", "scene": 2, "t": 1668}, {"source": "DECIUS", "target": "CASCA", "scene": 2, "t": 1669}, {"source": "METELLUS", "target": "CINNA", "scene": 2, "t": 1672}, {"source": "TREBONIUS", "target": "CASSIUS", "scene": 2, "t": 1685}, {"source": "BRUTUS", "target": "TREBONIUS", "scene": 2, "t": 1688}, {"source": "CASSIUS", "target": "DECIUS", "scene": 2, "t": 1711}, {"source": "SERVANT", "target": "BRUTUS", "scene": 2, "t": 1718}, {"source": "SERVANT", "target": "BRUTUS", "scene": 2, "t": 1738}, {"source": "BRUTUS", "target": "SERVANT", "scene": 2, "t": 1733}, {"source": "BRUTUS", "target": "SERVANT", "scene": 2, "t": 1739}, {"source": "ANTONY", "target": "BRUTUS", "scene": 2, "t": 1747}, {"source": "ANTONY", "target": "BRUTUS", "scene": 2, "t": 1783}, {"source": "ANTONY", "target": "BRUTUS", "scene": 2, "t": 1828}, {"source": "ANTONY", "target": "BRUTUS", "scene": 2, "t": 1856}, {"source": "ANTONY", "target": "BRUTUS", "scene": 2, "t": 1860}, {"source": "BRUTUS", "target": "ANTONY", "scene": 2, "t": 1763}, {"source": "BRUTUS", "target": "ANTONY", "scene": 2, "t": 1824}, {"source": "BRUTUS", "target": "ANTONY", "scene": 2, "t": 1833}, {"source": "BRUTUS", "target": "ANTONY", "scene": 2, "t": 1858}, {"source": "CASSIUS", "target": "ANTONY", "scene": 2, "t": 1811}, {"source": "CASSIUS", "target": "ANTONY", "scene": 2, "t": 1815}, {"source": "ANTONY", "target": "CASSIUS", "scene": 2, "t": 1812}, {"source": "ANTONY", "target": "CASSIUS", "scene": 2, "t": 1819}, {"source": "SERVANT", "target": "ANTONY", "scene": 2, "t": 1886}, {"source": "SERVANT", "target": "ANTONY", "scene": 2, "t": 1888}, {"source": "SERVANT", "target": "ANTONY", "scene": 2, "t": 1895}, {"source": "SERVANT", "target": "ANTONY", "scene": 2, "t": 2217}, {"source": "SERVANT", "target": "ANTONY", "scene": 2, "t": 2219}, {"source": "SERVANT", "target": "ANTONY", "scene": 2, "t": 2223}, {"source": "ANTONY", "target": "SERVANT", "scene": 2, "t": 1887}, {"source": "ANTONY", "target": "SERVANT", "scene": 2, "t": 1891}, {"source": "ANTONY", "target": "SERVANT", "scene": 2, "t": 1896}, {"source": "ANTONY", "target": "SERVANT", "scene": 2, "t": 2218}, {"source": "ANTONY", "target": "SERVANT", "scene": 2, "t": 2220}, {"source": "ANTONY", "target": "SERVANT", "scene": 2, "t": 2225}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1916}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1985}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1994}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2152}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2181}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2248}, {"source": "FIRST CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1916}, {"source": "FIRST CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1985}, {"source": "FIRST CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2181}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 1916}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 1985}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 1990}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2011}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2060}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2086}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2101}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2113}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2150}, {"source": "FIRST CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2181}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 1916}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 1985}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2181}, {"source": "SECOND CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1916}, {"source": "SECOND CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2102}, {"source": "SECOND CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2109}, {"source": "SECOND CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2152}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1916}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1925}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1986}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2053}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2061}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2102}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2109}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2114}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2147}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2151}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2156}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2207}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2244}, {"source": "SECOND CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 1916}, {"source": "SECOND CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2086}, {"source": "SECOND CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2101}, {"source": "SECOND CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2102}, {"source": "SECOND CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2109}, {"source": "SECOND CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2247}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 1916}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2014}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2102}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2109}, {"source": "FOURTH CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1916}, {"source": "FOURTH CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2152}, {"source": "FOURTH CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2263}, {"source": "FOURTH CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1916}, {"source": "FOURTH CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2249}, {"source": "FOURTH CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 1916}, {"source": "FOURTH CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2086}, {"source": "FOURTH CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2101}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 1916}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 1988}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2010}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2057}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2064}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2112}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2149}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2209}, {"source": "FOURTH CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 2246}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1916}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1929}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 1987}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2055}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2063}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2111}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2148}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2152}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2194}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2208}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 2, "t": 2245}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 1916}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2003}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2012}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 2, "t": 2182}, {"source": "THIRD CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 1916}, {"source": "THIRD CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2008}, {"source": "THIRD CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2086}, {"source": "THIRD CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2101}, {"source": "THIRD CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2250}, {"source": "THIRD CITIZEN", "target": "FOURTH CITIZEN", "scene": 2, "t": 2276}, {"source": "THIRD CITIZEN", "target": "THIRD CITIZEN", "scene": 2, "t": 1916}, {"source": "BRUTUS", "target": "SECOND CITIZEN", "scene": 2, "t": 1917}, {"source": "BRUTUS", "target": "SECOND CITIZEN", "scene": 2, "t": 1964}, {"source": "BRUTUS", "target": "FIRST CITIZEN", "scene": 2, "t": 1917}, {"source": "BRUTUS", "target": "FIRST CITIZEN", "scene": 2, "t": 1964}, {"source": "BRUTUS", "target": "FIRST CITIZEN", "scene": 2, "t": 1992}, {"source": "BRUTUS", "target": "FIRST CITIZEN", "scene": 2, "t": 1995}, {"source": "BRUTUS", "target": "FOURTH CITIZEN", "scene": 2, "t": 1917}, {"source": "BRUTUS", "target": "FOURTH CITIZEN", "scene": 2, "t": 1964}, {"source": "BRUTUS", "target": "THIRD CITIZEN", "scene": 2, "t": 1917}, {"source": "BRUTUS", "target": "THIRD CITIZEN", "scene": 2, "t": 1930}, {"source": "BRUTUS", "target": "THIRD CITIZEN", "scene": 2, "t": 1964}, {"source": "FIRST CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1924}, {"source": "FIRST CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1963}, {"source": "FIRST CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1984}, {"source": "FIRST CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1985}, {"source": "FIRST CITIZEN", "target": "BRUTUS", "scene": 2, "t": 2002}, {"source": "SECOND CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1963}, {"source": "SECOND CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1984}, {"source": "SECOND CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1993}, {"source": "FOURTH CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1963}, {"source": "FOURTH CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1984}, {"source": "THIRD CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1963}, {"source": "THIRD CITIZEN", "target": "BRUTUS", "scene": 2, "t": 1984}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2005}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2017}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2087}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2117}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2154}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2183}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2185}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2190}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2195}, {"source": "ANTONY", "target": "THIRD CITIZEN", "scene": 2, "t": 2197}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2007}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2016}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2085}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2094}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2100}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2108}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2116}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2180}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2184}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2189}, {"source": "FOURTH CITIZEN", "target": "ANTONY", "scene": 2, "t": 2196}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2015}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2017}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2087}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2104}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2115}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2117}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2154}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2159}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2185}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2190}, {"source": "ANTONY", "target": "SECOND CITIZEN", "scene": 2, "t": 2197}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2016}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2052}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2108}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2116}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2146}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2155}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2180}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2184}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2189}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2196}, {"source": "FIRST CITIZEN", "target": "ANTONY", "scene": 2, "t": 2203}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2016}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2108}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2116}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2180}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2184}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2189}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2193}, {"source": "SECOND CITIZEN", "target": "ANTONY", "scene": 2, "t": 2196}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2016}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2108}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2116}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2180}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2184}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2189}, {"source": "THIRD CITIZEN", "target": "ANTONY", "scene": 2, "t": 2196}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2017}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2087}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2117}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2154}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2185}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2190}, {"source": "ANTONY", "target": "FIRST CITIZEN", "scene": 2, "t": 2197}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2017}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2065}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2087}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2096}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2117}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2154}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2185}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2190}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2197}, {"source": "ANTONY", "target": "FOURTH CITIZEN", "scene": 2, "t": 2211}, {"source": "SECOND CITIZEN", "target": "ANTHONY", "scene": 2, "t": 2109}, {"source": "FIRST CITIZEN", "target": "ANTHONY", "scene": 2, "t": 2181}, {"source": "CINNA", "target": "CINNA", "scene": 2, "t": 2236}, {"source": "FIRST CITIZEN", "target": "CINNA", "scene": 2, "t": 2243}, {"source": "FIRST CITIZEN", "target": "CINNA", "scene": 2, "t": 2260}, {"source": "FIRST CITIZEN", "target": "CINNA", "scene": 2, "t": 2267}, {"source": "CINNA", "target": "THIRD CITIZEN", "scene": 2, "t": 2251}, {"source": "CINNA", "target": "THIRD CITIZEN", "scene": 2, "t": 2266}, {"source": "SECOND CITIZEN", "target": "CINNA", "scene": 2, "t": 2256}, {"source": "SECOND CITIZEN", "target": "CINNA", "scene": 2, "t": 2262}, {"source": "CINNA", "target": "SECOND CITIZEN", "scene": 2, "t": 2259}, {"source": "CINNA", "target": "FIRST CITIZEN", "scene": 2, "t": 2261}, {"source": "CINNA", "target": "FIRST CITIZEN", "scene": 2, "t": 2268}, {"source": "CINNA", "target": "FOURTH CITIZEN", "scene": 2, "t": 2264}, {"source": "CINNA", "target": "FOURTH CITIZEN", "scene": 2, "t": 2272}, {"source": "THIRD CITIZEN", "target": "CINNA", "scene": 2, "t": 2265}, {"source": "FOURTH CITIZEN", "target": "CINNA", "scene": 2, "t": 2269}, {"source": "FOURTH CITIZEN", "target": "CINNA", "scene": 2, "t": 2273}, {"source": "ANTONY", "target": "ANTONY", "scene": 3, "t": 2293}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 3, "t": 2294}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 3, "t": 2309}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 3, "t": 2322}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 3, "t": 2343}, {"source": "LEPIDUS", "target": "OCTAVIUS", "scene": 3, "t": 2295}, {"source": "LEPIDUS", "target": "OCTAVIUS", "scene": 3, "t": 2297}, {"source": "OCTAVIUS", "target": "LEPIDUS", "scene": 3, "t": 2296}, {"source": "OCTAVIUS", "target": "LEPIDUS", "scene": 3, "t": 2304}, {"source": "ANTONY", "target": "LEPIDUS", "scene": 3, "t": 2299}, {"source": "LEPIDUS", "target": "ANTONY", "scene": 3, "t": 2303}, {"source": "ANTONY", "target": "OCTAVIUS", "scene": 3, "t": 2305}, {"source": "ANTONY", "target": "OCTAVIUS", "scene": 3, "t": 2312}, {"source": "ANTONY", "target": "OCTAVIUS", "scene": 3, "t": 2324}, {"source": "BRUTUS", "target": "BRUTUS", "scene": 3, "t": 2357}, {"source": "LUCILIUS", "target": "BRUTUS", "scene": 3, "t": 2358}, {"source": "LUCILIUS", "target": "BRUTUS", "scene": 3, "t": 2360}, {"source": "LUCILIUS", "target": "BRUTUS", "scene": 3, "t": 2372}, {"source": "LUCILIUS", "target": "BRUTUS", "scene": 3, "t": 2386}, {"source": "BRUTUS", "target": "LUCILIUS", "scene": 3, "t": 2359}, {"source": "BRUTUS", "target": "LUCILIUS", "scene": 3, "t": 2362}, {"source": "BRUTUS", "target": "LUCILIUS", "scene": 3, "t": 2376}, {"source": "BRUTUS", "target": "LUCILIUS", "scene": 3, "t": 2389}, {"source": "PINDARUS", "target": "BRUTUS", "scene": 3, "t": 2367}, {"source": "BRUTUS", "target": "PINDARUS", "scene": 3, "t": 2370}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2394}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2402}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2411}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2432}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2438}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2443}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2455}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2461}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2463}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2466}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2470}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2480}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2485}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2489}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2491}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2493}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2495}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2515}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2517}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2522}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2524}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2527}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2549}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2553}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2555}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2557}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2577}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2581}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2584}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2587}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2589}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2592}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2594}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2602}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2604}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2610}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2620}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2634}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2655}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2657}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2672}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2685}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2691}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2701}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 3, "t": 2706}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2395}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2400}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2404}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2414}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2431}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2434}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2441}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2444}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2460}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2462}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2465}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2467}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2471}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2481}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2488}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2490}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2492}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2494}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2497}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2516}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2521}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2523}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2525}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2542}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2552}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2554}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2556}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2560}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2576}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2578}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2582}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2586}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2588}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2591}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2593}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2597}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2603}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2608}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2613}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2621}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2653}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2656}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2662}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2673}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2687}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2693}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2705}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 3, "t": 2707}, {"source": "FIRST SOLDIER", "target": "BRUTUS", "scene": 3, "t": 2396}, {"source": "SECOND SOLDIER", "target": "FIRST SOLDIER", "scene": 3, "t": 2397}, {"source": "THIRD SOLDIER", "target": "SECOND SOLDIER", "scene": 3, "t": 2398}, {"source": "CASSIUS", "target": "THIRD SOLDIER", "scene": 3, "t": 2399}, {"source": "CASSIUS", "target": "CASSIUS", "scene": 3, "t": 2426}, {"source": "POET", "target": "BRUTUS", "scene": 3, "t": 2563}, {"source": "LUCILIUS", "target": "POET", "scene": 3, "t": 2566}, {"source": "POET", "target": "LUCILIUS", "scene": 3, "t": 2567}, {"source": "CASSIUS", "target": "POET", "scene": 3, "t": 2571}, {"source": "CASSIUS", "target": "POET", "scene": 3, "t": 2575}, {"source": "POET", "target": "CASSIUS", "scene": 3, "t": 2572}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2626}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2628}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2639}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2641}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2643}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2645}, {"source": "MESSALA", "target": "BRUTUS", "scene": 3, "t": 2650}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2627}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2631}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2638}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2640}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2642}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2644}, {"source": "BRUTUS", "target": "MESSALA", "scene": 3, "t": 2647}, {"source": "MESSALA", "target": "CASSIUS", "scene": 3, "t": 2635}, {"source": "CASSIUS", "target": "MESSALA", "scene": 3, "t": 2651}, {"source": "TITINIUS", "target": "BRUTUS", "scene": 3, "t": 2708}, {"source": "BRUTUS", "target": "TITINIUS", "scene": 3, "t": 2709}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2715}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2720}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2734}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2738}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2741}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2744}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2776}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2779}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2781}, {"source": "LUCIUS", "target": "BRUTUS", "scene": 3, "t": 2783}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2716}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2735}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2739}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2742}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2745}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2777}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2780}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2782}, {"source": "BRUTUS", "target": "LUCIUS", "scene": 3, "t": 2784}, {"source": "VARRO", "target": "LUCIUS", "scene": 3, "t": 2724}, {"source": "BRUTUS", "target": "VARRO", "scene": 3, "t": 2725}, {"source": "BRUTUS", "target": "VARRO", "scene": 3, "t": 2729}, {"source": "BRUTUS", "target": "VARRO", "scene": 3, "t": 2784}, {"source": "BRUTUS", "target": "VARRO", "scene": 3, "t": 2790}, {"source": "VARRO", "target": "BRUTUS", "scene": 3, "t": 2728}, {"source": "VARRO", "target": "BRUTUS", "scene": 3, "t": 2786}, {"source": "VARRO", "target": "BRUTUS", "scene": 3, "t": 2789}, {"source": "VARRO", "target": "BRUTUS", "scene": 3, "t": 2791}, {"source": "VARRO", "target": "BRUTUS", "scene": 3, "t": 2796}, {"source": "GHOST", "target": "BRUTUS", "scene": 3, "t": 2766}, {"source": "GHOST", "target": "BRUTUS", "scene": 3, "t": 2768}, {"source": "GHOST", "target": "BRUTUS", "scene": 3, "t": 2770}, {"source": "BRUTUS", "target": "GHOST", "scene": 3, "t": 2767}, {"source": "BRUTUS", "target": "GHOST", "scene": 3, "t": 2769}, {"source": "BRUTUS", "target": "GHOST", "scene": 3, "t": 2771}, {"source": "CLAUDIO", "target": "VARRO", "scene": 3, "t": 2787}, {"source": "CLAUDIO", "target": "VARRO", "scene": 3, "t": 2792}, {"source": "BRUTUS", "target": "CLAUDIO", "scene": 3, "t": 2788}, {"source": "BRUTUS", "target": "CLAUDIO", "scene": 3, "t": 2793}, {"source": "OCTAVIUS", "target": "OCTAVIUS", "scene": 4, "t": 2810}, {"source": "ANTONY", "target": "OCTAVIUS", "scene": 4, "t": 2816}, {"source": "ANTONY", "target": "OCTAVIUS", "scene": 4, "t": 2832}, {"source": "ANTONY", "target": "OCTAVIUS", "scene": 4, "t": 2841}, {"source": "MESSENGER", "target": "ANTONY", "scene": 4, "t": 2825}, {"source": "ANTONY", "target": "MESSENGER", "scene": 4, "t": 2829}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 4, "t": 2831}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 4, "t": 2833}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 4, "t": 2843}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 4, "t": 2884}, {"source": "OCTAVIUS", "target": "ANTONY", "scene": 4, "t": 3254}, {"source": "BRUTUS", "target": "OCTAVIUS", "scene": 4, "t": 2838}, {"source": "BRUTUS", "target": "OCTAVIUS", "scene": 4, "t": 2844}, {"source": "BRUTUS", "target": "OCTAVIUS", "scene": 4, "t": 2846}, {"source": "BRUTUS", "target": "OCTAVIUS", "scene": 4, "t": 2875}, {"source": "BRUTUS", "target": "OCTAVIUS", "scene": 4, "t": 2879}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 4, "t": 2839}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 4, "t": 2881}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 4, "t": 2920}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 4, "t": 2936}, {"source": "CASSIUS", "target": "BRUTUS", "scene": 4, "t": 2948}, {"source": "OCTAVIUS", "target": "CASSIUS", "scene": 4, "t": 2840}, {"source": "OCTAVIUS", "target": "CASSIUS", "scene": 4, "t": 2867}, {"source": "OCTAVIUS", "target": "BRUTUS", "scene": 4, "t": 2845}, {"source": "OCTAVIUS", "target": "BRUTUS", "scene": 4, "t": 2877}, {"source": "OCTAVIUS", "target": "BRUTUS", "scene": 4, "t": 3230}, {"source": "ANTONY", "target": "BRUTUS", "scene": 4, "t": 2847}, {"source": "ANTONY", "target": "BRUTUS", "scene": 4, "t": 2858}, {"source": "CASSIUS", "target": "ANTONY", "scene": 4, "t": 2850}, {"source": "CASSIUS", "target": "ANTONY", "scene": 4, "t": 2864}, {"source": "ANTONY", "target": "CASSIUS", "scene": 4, "t": 2854}, {"source": "ANTONY", "target": "CASSIUS", "scene": 4, "t": 2883}, {"source": "BRUTUS", "target": "ANTONY", "scene": 4, "t": 2855}, {"source": "CASSIUS", "target": "OCTAVIUS", "scene": 4, "t": 2889}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 4, "t": 2891}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 4, "t": 2919}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 4, "t": 2928}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 4, "t": 2939}, {"source": "BRUTUS", "target": "CASSIUS", "scene": 4, "t": 2951}, {"source": "LUCILIUS", "target": "BRUTUS", "scene": 4, "t": 2892}, {"source": "LUCILIUS", "target": "BRUTUS", "scene": 4, "t": 3128}, {"source": "CASSIUS", "target": "LUCILIUS", "scene": 4, "t": 2894}, {"source": "MESSALA", "target": "CASSIUS", "scene": 4, "t": 2895}, {"source": "MESSALA", "target": "CASSIUS", "scene": 4, "t": 2915}, {"source": "CASSIUS", "target": "MESSALA", "scene": 4, "t": 2896}, {"source": "CASSIUS", "target": "MESSALA", "scene": 4, "t": 2916}, {"source": "BRUTUS", "target": "BRUTUS", "scene": 4, "t": 2964}, {"source": "BRUTUS", "target": "BRUTUS", "scene": 4, "t": 3120}, {"source": "BRUTUS", "target": "BRUTUS", "scene": 4, "t": 3166}, {"source": "CASSIUS", "target": "CASSIUS", "scene": 4, "t": 2979}, {"source": "TITINIUS", "target": "CASSIUS", "scene": 4, "t": 2983}, {"source": "TITINIUS", "target": "CASSIUS", "scene": 4, "t": 2995}, {"source": "TITINIUS", "target": "CASSIUS", "scene": 4, "t": 3001}, {"source": "PINDARUS", "target": "TITINIUS", "scene": 4, "t": 2990}, {"source": "CASSIUS", "target": "PINDARUS", "scene": 4, "t": 2993}, {"source": "CASSIUS", "target": "PINDARUS", "scene": 4, "t": 3010}, {"source": "CASSIUS", "target": "PINDARUS", "scene": 4, "t": 3016}, {"source": "CASSIUS", "target": "TITINIUS", "scene": 4, "t": 2996}, {"source": "CASSIUS", "target": "TITINIUS", "scene": 4, "t": 3002}, {"source": "PINDARUS", "target": "CASSIUS", "scene": 4, "t": 3009}, {"source": "PINDARUS", "target": "CASSIUS", "scene": 4, "t": 3011}, {"source": "PINDARUS", "target": "CASSIUS", "scene": 4, "t": 3032}, {"source": "MESSALA", "target": "PINDARUS", "scene": 4, "t": 3039}, {"source": "TITINIUS", "target": "MESSALA", "scene": 4, "t": 3042}, {"source": "TITINIUS", "target": "MESSALA", "scene": 4, "t": 3044}, {"source": "TITINIUS", "target": "MESSALA", "scene": 4, "t": 3047}, {"source": "TITINIUS", "target": "MESSALA", "scene": 4, "t": 3049}, {"source": "TITINIUS", "target": "MESSALA", "scene": 4, "t": 3062}, {"source": "TITINIUS", "target": "MESSALA", "scene": 4, "t": 3069}, {"source": "MESSALA", "target": "TITINIUS", "scene": 4, "t": 3043}, {"source": "MESSALA", "target": "TITINIUS", "scene": 4, "t": 3046}, {"source": "MESSALA", "target": "TITINIUS", "scene": 4, "t": 3048}, {"source": "MESSALA", "target": "TITINIUS", "scene": 4, "t": 3056}, {"source": "MESSALA", "target": "TITINIUS", "scene": 4, "t": 3063}, {"source": "BRUTUS", "target": "TITINIUS", "scene": 4, "t": 3087}, {"source": "MESSALA", "target": "BRUTUS", "scene": 4, "t": 3088}, {"source": "BRUTUS", "target": "MESSALA", "scene": 4, "t": 3089}, {"source": "CATO", "target": "BRUTUS", "scene": 4, "t": 3090}, {"source": "CATO", "target": "BRUTUS", "scene": 4, "t": 3094}, {"source": "CATO", "target": "BRUTUS", "scene": 4, "t": 3121}, {"source": "BRUTUS", "target": "CATO", "scene": 4, "t": 3091}, {"source": "BRUTUS", "target": "CATO", "scene": 4, "t": 3096}, {"source": "BRUTUS", "target": "CATO", "scene": 4, "t": 3126}, {"source": "FIRST SOLDIER", "target": "LUCILIUS", "scene": 4, "t": 3131}, {"source": "FIRST SOLDIER", "target": "LUCILIUS", "scene": 4, "t": 3136}, {"source": "LUCILIUS", "target": "FIRST SOLDIER", "scene": 4, "t": 3132}, {"source": "SECOND SOLDIER", "target": "FIRST SOLDIER", "scene": 4, "t": 3137}, {"source": "FIRST SOLDIER", "target": "SECOND SOLDIER", "scene": 4, "t": 3138}, {"source": "ANTONY", "target": "FIRST SOLDIER", "scene": 4, "t": 3143}, {"source": "LUCILIUS", "target": "ANTONY", "scene": 4, "t": 3144}, {"source": "ANTONY", "target": "LUCILIUS", "scene": 4, "t": 3150}, {"source": "CLITUS", "target": "BRUTUS", "scene": 4, "t": 3167}, {"source": "CLITUS", "target": "BRUTUS", "scene": 4, "t": 3171}, {"source": "CLITUS", "target": "BRUTUS", "scene": 4, "t": 3173}, {"source": "CLITUS", "target": "BRUTUS", "scene": 4, "t": 3214}, {"source": "BRUTUS", "target": "CLITUS", "scene": 4, "t": 3169}, {"source": "BRUTUS", "target": "CLITUS", "scene": 4, "t": 3172}, {"source": "BRUTUS", "target": "CLITUS", "scene": 4, "t": 3174}, {"source": "BRUTUS", "target": "CLITUS", "scene": 4, "t": 3182}, {"source": "BRUTUS", "target": "CLITUS", "scene": 4, "t": 3201}, {"source": "BRUTUS", "target": "CLITUS", "scene": 4, "t": 3215}, {"source": "DARDANIUS", "target": "BRUTUS", "scene": 4, "t": 3175}, {"source": "CLITUS", "target": "DARDANIUS", "scene": 4, "t": 3176}, {"source": "CLITUS", "target": "DARDANIUS", "scene": 4, "t": 3178}, {"source": "CLITUS", "target": "DARDANIUS", "scene": 4, "t": 3180}, {"source": "DARDANIUS", "target": "CLITUS", "scene": 4, "t": 3177}, {"source": "DARDANIUS", "target": "CLITUS", "scene": 4, "t": 3179}, {"source": "VOLUMNIUS", "target": "BRUTUS", "scene": 4, "t": 3183}, {"source": "VOLUMNIUS", "target": "BRUTUS", "scene": 4, "t": 3189}, {"source": "VOLUMNIUS", "target": "BRUTUS", "scene": 4, "t": 3198}, {"source": "BRUTUS", "target": "VOLUMNIUS", "scene": 4, "t": 3184}, {"source": "BRUTUS", "target": "VOLUMNIUS", "scene": 4, "t": 3190}, {"source": "CLITUS", "target": "VOLUMNIUS", "scene": 4, "t": 3200}, {"source": "STRATO", "target": "BRUTUS", "scene": 4, "t": 3222}, {"source": "BRUTUS", "target": "STRATO", "scene": 4, "t": 3223}, {"source": "MESSALA", "target": "OCTAVIUS", "scene": 4, "t": 3231}, {"source": "MESSALA", "target": "OCTAVIUS", "scene": 4, "t": 3242}, {"source": "STRATO", "target": "MESSALA", "scene": 4, "t": 3232}, {"source": "STRATO", "target": "MESSALA", "scene": 4, "t": 3243}, {"source": "LUCILIUS", "target": "STRATO", "scene": 4, "t": 3236}, {"source": "OCTAVIUS", "target": "LUCILIUS", "scene": 4, "t": 3238}, {"source": "STRATO", "target": "OCTAVIUS", "scene": 4, "t": 3240}, {"source": "OCTAVIUS", "target": "STRATO", "scene": 4, "t": 3241}, {"source": "MESSALA", "target": "STRATO", "scene": 4, "t": 3244}, {"source": "ANTONY", "target": "MESSALA", "scene": 4, "t": 3246}], "Y": [{"h": 0, "name": "LUCILIUS", "scene": 3}, {"h": -22, "name": "CASCA", "scene": 1}, {"h": -13, "name": "BRUTUS", "scene": 2}, {"h": 1, "name": "FIRST SOLDIER", "scene": 3}, {"h": -22, "name": "CASCA", "scene": 2}, {"h": -32, "name": "METELLUS", "scene": 2}, {"h": -20, "name": "SERVANT", "scene": 2}, {"h": -15, "name": "CATO", "scene": 4}, {"h": -18, "name": "SECOND CITIZEN", "scene": 2}, {"h": -7, "name": "CASSIUS", "scene": 0}, {"h": -23, "name": "CICERO", "scene": 0}, {"h": -36, "name": "PUBLIUS", "scene": 1}, {"h": -18, "name": "VOLUMNIUS", "scene": 4}, {"h": -10, "name": "ANTONY", "scene": 4}, {"h": -34, "name": "SOOTHSAYER", "scene": 2}, {"h": 0, "name": "LUCILIUS", "scene": 4}, {"h": -26, "name": "LIGARIUS", "scene": 1}, {"h": -13, "name": "BRUTUS", "scene": 1}, {"h": -11, "name": "PINDARUS", "scene": 4}, {"h": 3, "name": "SECOND SOLDIER", "scene": 3}, {"h": -14, "name": "ANTONY", "scene": 3}, {"h": -38, "name": "FLAVIUS", "scene": 0}, {"h": -32, "name": "METELLUS", "scene": 1}, {"h": -11, "name": "PINDARUS", "scene": 3}, {"h": -7, "name": "CASSIUS", "scene": 3}, {"h": -4, "name": "VARRO", "scene": 3}, {"h": -7, "name": "CASSIUS", "scene": 1}, {"h": -14, "name": "ANTONY", "scene": 2}, {"h": 2, "name": "THIRD SOLDIER", "scene": 3}, {"h": -8, "name": "MESSALA", "scene": 3}, {"h": -19, "name": "DARDANIUS", "scene": 4}, {"h": -29, "name": "DECIUS", "scene": 2}, {"h": -14, "name": "BRUTUS", "scene": 4}, {"h": -30, "name": "CAESAR", "scene": 1}, {"h": -7, "name": "STRATO", "scene": 4}, {"h": -35, "name": "CALPURNIA", "scene": 1}, {"h": -6, "name": "BRUTUS", "scene": 0}, {"h": -28, "name": "PORTIA", "scene": 1}, {"h": -1, "name": "POET", "scene": 3}, {"h": -13, "name": "LEPIDUS", "scene": 3}, {"h": -31, "name": "TREBONIUS", "scene": 1}, {"h": -5, "name": "ANTONY", "scene": 1}, {"h": -34, "name": "SOOTHSAYER", "scene": 1}, {"h": -29, "name": "DECIUS", "scene": 1}, {"h": -3, "name": "GHOST", "scene": 3}, {"h": -30, "name": "CAESAR", "scene": 0}, {"h": 3, "name": "SECOND SOLDIER", "scene": 4}, {"h": -37, "name": "ARTEMIDORUS", "scene": 1}, {"h": -9, "name": "TITINIUS", "scene": 4}, {"h": -5, "name": "LUCIUS", "scene": 3}, {"h": -19, "name": "POPILIUS", "scene": 2}, {"h": -36, "name": "SECOND COMMONER", "scene": 0}, {"h": -17, "name": "CASSIUS", "scene": 4}, {"h": -17, "name": "FIRST CITIZEN", "scene": 2}, {"h": -7, "name": "CASSIUS", "scene": 2}, {"h": -9, "name": "TITINIUS", "scene": 3}, {"h": -8, "name": "MESSALA", "scene": 4}, {"h": -39, "name": "FIRST COMMONER", "scene": 0}, {"h": -13, "name": "MESSENGER", "scene": 4}, {"h": -22, "name": "CASCA", "scene": 0}, {"h": -33, "name": "CAESAR", "scene": 2}, {"h": -16, "name": "CLITUS", "scene": 4}, {"h": -12, "name": "OCTAVIUS", "scene": 3}, {"h": -35, "name": "ANTHONY", "scene": 2}, {"h": -5, "name": "ANTONY", "scene": 0}, {"h": -12, "name": "OCTAVIUS", "scene": 4}, {"h": -36, "name": "PUBLIUS", "scene": 2}, {"h": -6, "name": "BRUTUS", "scene": 3}, {"h": -34, "name": "SOOTHSAYER", "scene": 0}, {"h": 1, "name": "FIRST SOLDIER", "scene": 4}, {"h": -16, "name": "FOURTH CITIZEN", "scene": 2}, {"h": -15, "name": "THIRD CITIZEN", "scene": 2}, {"h": -24, "name": "CINNA", "scene": 1}, {"h": -37, "name": "ARTEMIDORUS", "scene": 2}, {"h": -25, "name": "LUCIUS", "scene": 1}, {"h": -37, "name": "MARULLUS", "scene": 0}, {"h": -27, "name": "SERVANT", "scene": 1}, {"h": -21, "name": "CINNA", "scene": 2}, {"h": -31, "name": "TREBONIUS", "scene": 2}, {"h": -35, "name": "CALPURNIA", "scene": 0}, {"h": -24, "name": "CINNA", "scene": 0}, {"h": -2, "name": "CLAUDIO", "scene": 3}], "nodes": [{"segments": [0, 1, 2], "name": "CASCA"}, {"segments": [0, 1], "name": "CALPURNIA"}, {"segments": [0, 1, 2, 3, 4], "name": "BRUTUS"}, {"segments": [2], "name": "THIRD CITIZEN"}, {"segments": [0, 1, 2], "name": "CAESAR"}, {"segments": [3], "name": "LEPIDUS"}, {"segments": [1, 2], "name": "METELLUS"}, {"segments": [1, 2], "name": "SERVANT"}, {"segments": [4], "name": "CATO"}, {"segments": [3, 4], "name": "LUCILIUS"}, {"segments": [0, 1, 2, 3, 4], "name": "CASSIUS"}, {"segments": [0, 1, 2], "name": "CINNA"}, {"segments": [1, 2], "name": "PUBLIUS"}, {"segments": [4], "name": "VOLUMNIUS"}, {"segments": [0, 1, 2], "name": "SOOTHSAYER"}, {"segments": [1], "name": "LIGARIUS"}, {"segments": [3, 4], "name": "PINDARUS"}, {"segments": [0, 1, 2, 3, 4], "name": "ANTONY"}, {"segments": [0], "name": "FLAVIUS"}, {"segments": [4], "name": "MESSENGER"}, {"segments": [3], "name": "VARRO"}, {"segments": [3, 4], "name": "SECOND SOLDIER"}, {"segments": [3], "name": "THIRD SOLDIER"}, {"segments": [1, 2], "name": "DECIUS"}, {"segments": [3], "name": "GHOST"}, {"segments": [4], "name": "STRATO"}, {"segments": [4], "name": "DARDANIUS"}, {"segments": [2], "name": "FIRST CITIZEN"}, {"segments": [3, 4], "name": "MESSALA"}, {"segments": [3], "name": "POET"}, {"segments": [2], "name": "SECOND CITIZEN"}, {"segments": [1, 2], "name": "ARTEMIDORUS"}, {"segments": [3, 4], "name": "TITINIUS"}, {"segments": [0], "name": "CICERO"}, {"segments": [3], "name": "LUCIUS"}, {"segments": [2], "name": "ANTHONY"}, {"segments": [0], "name": "MARULLUS"}, {"segments": [0], "name": "FIRST COMMONER"}, {"segments": [3, 4], "name": "OCTAVIUS"}, {"segments": [4], "name": "CLITUS"}, {"segments": [3, 4], "name": "FIRST SOLDIER"}, {"segments": [2], "name": "FOURTH CITIZEN"}, {"segments": [1, 2], "name": "TREBONIUS"}, {"segments": [1], "name": "PORTIA"}, {"segments": [3], "name": "CLAUDIO"}, {"segments": [2], "name": "POPILIUS"}, {"segments": [0], "name": "SECOND COMMONER"}, {"segments": [1], "name": "LUCIUS"}], "order": [0, 1, 2, 3, 4], "scenes": {"0": {"nodes": {"CASCA": {"extent": [368, 904]}, "MARULLUS": {"extent": [276, 346]}, "CINNA": {"extent": [875, 894]}, "CICERO": {"extent": [731, 771]}, "CASSIUS": {"extent": [392, 904]}, "CALPURNIA": {"extent": [371, 372]}, "BRUTUS": {"extent": [390, 704]}, "CAESAR": {"extent": [367, 594]}, "FLAVIUS": {"extent": [270, 346]}, "SOOTHSAYER": {"extent": [382, 395]}, "ANTONY": {"extent": [374, 576]}, "SECOND COMMONER": {"extent": [279, 309]}, "FIRST COMMONER": {"extent": [275, 276]}}, "extent": [270, 904]}, "1": {"nodes": {"PORTIA": {"extent": [1189, 1546]}, "CASCA": {"extent": [1047, 1101]}, "CINNA": {"extent": [1048, 1166]}, "LIGARIUS": {"extent": [1275, 1298]}, "CASSIUS": {"extent": [1029, 1175]}, "CALPURNIA": {"extent": [1321, 1388]}, "PUBLIUS": {"extent": [1436, 1437]}, "LUCIUS": {"extent": [928, 1525]}, "TREBONIUS": {"extent": [1138, 1459]}, "CAESAR": {"extent": [1308, 1461]}, "ARTEMIDORUS": {"extent": [1472, 1472]}, "DECIUS": {"extent": [1046, 1428]}, "SOOTHSAYER": {"extent": [1527, 1546]}, "ANTONY": {"extent": [1450, 1451]}, "BRUTUS": {"extent": [920, 1461]}, "SERVANT": {"extent": [1314, 1359]}, "METELLUS": {"extent": [1090, 1169]}}, "extent": [920, 1546]}, "2": {"nodes": {"ANTHONY": {"extent": [2109, 2181]}, "CASCA": {"extent": [1658, 1669]}, "FIRST CITIZEN": {"extent": [1916, 2268]}, "CINNA": {"extent": [1608, 2273]}, "POPILIUS": {"extent": [1586, 1590]}, "CASSIUS": {"extent": [1581, 1848]}, "SECOND CITIZEN": {"extent": [1916, 2263]}, "ARTEMIDORUS": {"extent": [1575, 1579]}, "BRUTUS": {"extent": [1590, 2002]}, "FOURTH CITIZEN": {"extent": [1916, 2276]}, "TREBONIUS": {"extent": [1685, 1688]}, "PUBLIUS": {"extent": [1580, 1581]}, "THIRD CITIZEN": {"extent": [1916, 2276]}, "DECIUS": {"extent": [1573, 1711]}, "SOOTHSAYER": {"extent": [1571, 1573]}, "ANTONY": {"extent": [1747, 2225]}, "CAESAR": {"extent": [1570, 1662]}, "SERVANT": {"extent": [1718, 2225]}, "METELLUS": {"extent": [1611, 1674]}}, "extent": [1570, 2276]}, "3": {"nodes": {"GHOST": {"extent": [2766, 2771]}, "FIRST SOLDIER": {"extent": [2396, 2397]}, "VARRO": {"extent": [2724, 2796]}, "SECOND SOLDIER": {"extent": [2397, 2398]}, "TITINIUS": {"extent": [2708, 2709]}, "CASSIUS": {"extent": [2394, 2707]}, "CLAUDIO": {"extent": [2787, 2793]}, "LEPIDUS": {"extent": [2295, 2304]}, "POET": {"extent": [2563, 2575]}, "LUCILIUS": {"extent": [2358, 2567]}, "PINDARUS": {"extent": [2367, 2370]}, "THIRD SOLDIER": {"extent": [2398, 2399]}, "OCTAVIUS": {"extent": [2294, 2343]}, "MESSALA": {"extent": [2626, 2651]}, "ANTONY": {"extent": [2293, 2343]}, "BRUTUS": {"extent": [2357, 2796]}, "LUCIUS": {"extent": [2715, 2784]}}, "extent": [2293, 2796]}, "4": {"nodes": {"CLITUS": {"extent": [3167, 3215]}, "FIRST SOLDIER": {"extent": [3131, 3143]}, "STRATO": {"extent": [3222, 3244]}, "SECOND SOLDIER": {"extent": [3137, 3138]}, "TITINIUS": {"extent": [2983, 3087]}, "CATO": {"extent": [3090, 3126]}, "CASSIUS": {"extent": [2839, 3032]}, "MESSALA": {"extent": [2895, 3246]}, "LUCILIUS": {"extent": [2892, 3238]}, "PINDARUS": {"extent": [2990, 3039]}, "MESSENGER": {"extent": [2825, 2829]}, "VOLUMNIUS": {"extent": [3183, 3200]}, "OCTAVIUS": {"extent": [2810, 3254]}, "ANTONY": {"extent": [2816, 3254]}, "BRUTUS": {"extent": [2838, 3230]}, "DARDANIUS": {"extent": [3175, 3180]}}, "extent": [2810, 3254]}}}

==> SVEN arXiv/anc/cymbeline_storyline.json <==
{"colors": {"CLOTEN": 0, "CYMBELINE": 1, "IMOGEN": 2, "PISANIO": 3, "IACHIMO": 4, "ARVIRAGUS": 5, "POSTHUMUS": 6, "BELARIUS": 7, "GUIDERIUS": 8, "QUEEN": 9}, "links": [{"source": "FIRST GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 257}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 260}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 268}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 274}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 284}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 288}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 316}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 325}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 327}, {"source": "SECOND GENTLEMAN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 333}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 261}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 269}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 275}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 285}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 289}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 319}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 326}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 330}, {"source": "FIRST GENTLEMAN", "target": "SECOND GENTLEMAN", "scene": 0, "t": 334}, {"source": "QUEEN", "target": "FIRST GENTLEMAN", "scene": 0, "t": 340}, {"source": "POSTHUMUS", "target": "QUEEN", "scene": 0, "t": 350}, {"source": "POSTHUMUS", "target": "QUEEN", "scene": 0, "t": 384}, {"source": "QUEEN", "target": "POSTHUMUS", "scene": 0, "t": 352}, {"source": "QUEEN", "target": "POSTHUMUS", "scene": 0, "t": 378}, {"source": "IMOGEN", "target": "QUEEN", "scene": 0, "t": 356}, {"source": "IMOGEN", "target": "QUEEN", "scene": 0, "t": 473}, {"source": "IMOGEN", "target": "QUEEN", "scene": 0, "t": 487}, {"source": "POSTHUMUS", "target": "IMOGEN", "scene": 0, "t": 365}, {"source": "POSTHUMUS", "target": "IMOGEN", "scene": 0, "t": 393}, {"source": "POSTHUMUS", "target": "IMOGEN", "scene": 0, "t": 409}, {"source": "IMOGEN", "target": "POSTHUMUS", "scene": 0, "t": 387}, {"source": "IMOGEN", "target": "POSTHUMUS", "scene": 0, "t": 404}, {"source": "IMOGEN", "target": "POSTHUMUS", "scene": 0, "t": 418}, {"source": "CYMBELINE", "target": "POSTHUMUS", "scene": 0, "t": 410}, {"source": "POSTHUMUS", "target": "CYMBELINE", "scene": 0, "t": 414}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 420}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 427}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 429}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 432}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 436}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 442}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 0, "t": 449}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 0, "t": 423}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 0, "t": 428}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 0, "t": 430}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 0, "t": 434}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 0, "t": 437}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 0, "t": 443}, {"source": "CYMBELINE", "target": "QUEEN", "scene": 0, "t": 449}, {"source": "CYMBELINE", "target": "QUEEN", "scene": 0, "t": 457}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 0, "t": 453}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 0, "t": 463}, {"source": "PISANIO", "target": "QUEEN", "scene": 0, "t": 465}, {"source": "PISANIO", "target": "QUEEN", "scene": 0, "t": 468}, {"source": "PISANIO", "target": "QUEEN", "scene": 0, "t": 485}, {"source": "PISANIO", "target": "QUEEN", "scene": 0, "t": 941}, {"source": "QUEEN", "target": "PISANIO", "scene": 0, "t": 466}, {"source": "QUEEN", "target": "PISANIO", "scene": 0, "t": 472}, {"source": "QUEEN", "target": "PISANIO", "scene": 0, "t": 482}, {"source": "QUEEN", "target": "PISANIO", "scene": 0, "t": 486}, {"source": "QUEEN", "target": "PISANIO", "scene": 0, "t": 877}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 478}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 560}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 562}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 565}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 575}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 583}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 605}, {"source": "PISANIO", "target": "IMOGEN", "scene": 0, "t": 965}, {"source": "FIRST LORD", "target": "FIRST LORD", "scene": 0, "t": 499}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 0, "t": 505}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 0, "t": 544}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 0, "t": 507}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 0, "t": 514}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 0, "t": 521}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 0, "t": 525}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 0, "t": 539}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 0, "t": 545}, {"source": "FIRST LORD", "target": "SECOND LORD", "scene": 0, "t": 508}, {"source": "FIRST LORD", "target": "SECOND LORD", "scene": 0, "t": 516}, {"source": "FIRST LORD", "target": "SECOND LORD", "scene": 0, "t": 528}, {"source": "SECOND LORD", "target": "FIRST LORD", "scene": 0, "t": 511}, {"source": "SECOND LORD", "target": "FIRST LORD", "scene": 0, "t": 518}, {"source": "SECOND LORD", "target": "FIRST LORD", "scene": 0, "t": 533}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 0, "t": 513}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 0, "t": 520}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 0, "t": 524}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 0, "t": 536}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 0, "t": 542}, {"source": "FIRST LORD", "target": "CLOTEN", "scene": 0, "t": 543}, {"source": "IMOGEN", "target": "IMOGEN", "scene": 0, "t": 555}, {"source": "IMOGEN", "target": "IMOGEN", "scene": 0, "t": 953}, {"source": "IMOGEN", "target": "PISANIO", "scene": 0, "t": 561}, {"source": "IMOGEN", "target": "PISANIO", "scene": 0, "t": 563}, {"source": "IMOGEN", "target": "PISANIO", "scene": 0, "t": 572}, {"source": "IMOGEN", "target": "PISANIO", "scene": 0, "t": 576}, {"source": "IMOGEN", "target": "PISANIO", "scene": 0, "t": 585}, {"source": "IMOGEN", "target": "PISANIO", "scene": 0, "t": 1019}, {"source": "LADY", "target": "IMOGEN", "scene": 0, "t": 601}, {"source": "IMOGEN", "target": "LADY", "scene": 0, "t": 603}, {"source": "IACHIMO", "target": "IACHIMO", "scene": 0, "t": 615}, {"source": "PHILARIO", "target": "IACHIMO", "scene": 0, "t": 624}, {"source": "PHILARIO", "target": "IACHIMO", "scene": 0, "t": 645}, {"source": "FRENCHMAN", "target": "PHILARIO", "scene": 0, "t": 627}, {"source": "FRENCHMAN", "target": "PHILARIO", "scene": 0, "t": 660}, {"source": "IACHIMO", "target": "FRENCHMAN", "scene": 0, "t": 630}, {"source": "IACHIMO", "target": "FRENCHMAN", "scene": 0, "t": 636}, {"source": "IACHIMO", "target": "FRENCHMAN", "scene": 0, "t": 679}, {"source": "IACHIMO", "target": "FRENCHMAN", "scene": 0, "t": 690}, {"source": "FRENCHMAN", "target": "IACHIMO", "scene": 0, "t": 635}, {"source": "FRENCHMAN", "target": "IACHIMO", "scene": 0, "t": 680}, {"source": "POSTHUMUS", "target": "FRENCHMAN", "scene": 0, "t": 661}, {"source": "POSTHUMUS", "target": "FRENCHMAN", "scene": 0, "t": 667}, {"source": "FRENCHMAN", "target": "POSTHUMUS", "scene": 0, "t": 663}, {"source": "FRENCHMAN", "target": "POSTHUMUS", "scene": 0, "t": 674}, {"source": "FRENCHMAN", "target": "POSTHUMUS", "scene": 0, "t": 823}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 693}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 695}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 709}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 711}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 714}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 720}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 729}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 743}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 752}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 757}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 765}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 774}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 781}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 787}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 804}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 0, "t": 822}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 694}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 699}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 710}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 712}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 719}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 721}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 738}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 744}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 756}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 766}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 776}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 784}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 0, "t": 816}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 0, "t": 735}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 0, "t": 760}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 0, "t": 794}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 0, "t": 736}, {"source": "IACHIMO", "target": "PHILARIO", "scene": 0, "t": 763}, {"source": "IACHIMO", "target": "PHILARIO", "scene": 0, "t": 795}, {"source": "PHILARIO", "target": "FRENCHMAN", "scene": 0, "t": 824}, {"source": "QUEEN", "target": "QUEEN", "scene": 0, "t": 836}, {"source": "QUEEN", "target": "QUEEN", "scene": 0, "t": 894}, {"source": "LADY", "target": "QUEEN", "scene": 0, "t": 838}, {"source": "QUEEN", "target": "LADY", "scene": 0, "t": 839}, {"source": "CORNELIUS", "target": "QUEEN", "scene": 0, "t": 841}, {"source": "CORNELIUS", "target": "QUEEN", "scene": 0, "t": 862}, {"source": "CORNELIUS", "target": "QUEEN", "scene": 0, "t": 875}, {"source": "CORNELIUS", "target": "QUEEN", "scene": 0, "t": 878}, {"source": "CORNELIUS", "target": "QUEEN", "scene": 0, "t": 892}, {"source": "QUEEN", "target": "CORNELIUS", "scene": 0, "t": 848}, {"source": "QUEEN", "target": "CORNELIUS", "scene": 0, "t": 866}, {"source": "QUEEN", "target": "CORNELIUS", "scene": 0, "t": 877}, {"source": "QUEEN", "target": "CORNELIUS", "scene": 0, "t": 890}, {"source": "QUEEN", "target": "CORNELIUS", "scene": 0, "t": 894}, {"source": "IACHIMO", "target": "PISANIO", "scene": 0, "t": 967}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 971}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 980}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 998}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1007}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1012}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1021}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1025}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1039}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1044}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1050}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1052}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1058}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1065}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1086}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1093}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1105}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1118}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1120}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1148}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1159}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1165}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1175}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1183}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1188}, {"source": "IMOGEN", "target": "IACHIMO", "scene": 0, "t": 1195}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 973}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 990}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 999}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1008}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1014}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1020}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1022}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1028}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1040}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1045}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1051}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1055}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1061}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1072}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1088}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1094}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1110}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1119}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1135}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1149}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1160}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1166}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1179}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1184}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 0, "t": 1190}, {"source": "PISANIO", "target": "IACHIMO", "scene": 0, "t": 1017}, {"source": "CLOTEN", "target": "CLOTEN", "scene": 1, "t": 1211}, {"source": "FIRST LORD", "target": "CLOTEN", "scene": 1, "t": 1219}, {"source": "FIRST LORD", "target": "CLOTEN", "scene": 1, "t": 1252}, {"source": "FIRST LORD", "target": "CLOTEN", "scene": 1, "t": 1263}, {"source": "FIRST LORD", "target": "CLOTEN", "scene": 1, "t": 1369}, {"source": "FIRST LORD", "target": "CLOTEN", "scene": 1, "t": 1376}, {"source": "SECOND LORD", "target": "FIRST LORD", "scene": 1, "t": 1222}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1225}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1229}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1233}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1244}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1247}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1251}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1268}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1272}, {"source": "CLOTEN", "target": "SECOND LORD", "scene": 1, "t": 1414}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1228}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1232}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1242}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1245}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1250}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1255}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1267}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1269}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1275}, {"source": "SECOND LORD", "target": "CLOTEN", "scene": 1, "t": 1413}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 1, "t": 1254}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 1, "t": 1260}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 1, "t": 1264}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 1, "t": 1368}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 1, "t": 1371}, {"source": "CLOTEN", "target": "FIRST LORD", "scene": 1, "t": 1377}, {"source": "FIRST LORD", "target": "SECOND LORD", "scene": 1, "t": 1258}, {"source": "IMOGEN", "target": "IMOGEN", "scene": 1, "t": 1301}, {"source": "LADY", "target": "IMOGEN", "scene": 1, "t": 1302}, {"source": "LADY", "target": "IMOGEN", "scene": 1, "t": 1304}, {"source": "IMOGEN", "target": "LADY", "scene": 1, "t": 1303}, {"source": "IMOGEN", "target": "LADY", "scene": 1, "t": 1305}, {"source": "IACHIMO", "target": "IMOGEN", "scene": 1, "t": 1314}, {"source": "FIRST LORD", "target": "FIRST LORD", "scene": 1, "t": 1365}, {"source": "CYMBELINE", "target": "CLOTEN", "scene": 1, "t": 1419}, {"source": "CYMBELINE", "target": "CLOTEN", "scene": 1, "t": 1423}, {"source": "CLOTEN", "target": "CYMBELINE", "scene": 1, "t": 1421}, {"source": "CLOTEN", "target": "CYMBELINE", "scene": 1, "t": 1453}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 1, "t": 1427}, {"source": "CLOTEN", "target": "QUEEN", "scene": 1, "t": 1437}, {"source": "MESSENGER", "target": "CLOTEN", "scene": 1, "t": 1441}, {"source": "CYMBELINE", "target": "MESSENGER", "scene": 1, "t": 1443}, {"source": "LADY", "target": "CLOTEN", "scene": 1, "t": 1469}, {"source": "LADY", "target": "CLOTEN", "scene": 1, "t": 1471}, {"source": "LADY", "target": "CLOTEN", "scene": 1, "t": 1473}, {"source": "LADY", "target": "CLOTEN", "scene": 1, "t": 1477}, {"source": "LADY", "target": "CLOTEN", "scene": 1, "t": 1480}, {"source": "CLOTEN", "target": "LADY", "scene": 1, "t": 1470}, {"source": "CLOTEN", "target": "LADY", "scene": 1, "t": 1472}, {"source": "CLOTEN", "target": "LADY", "scene": 1, "t": 1476}, {"source": "CLOTEN", "target": "LADY", "scene": 1, "t": 1479}, {"source": "CLOTEN", "target": "LADY", "scene": 1, "t": 1485}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1487}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1492}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1496}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1503}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1505}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1529}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1538}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1547}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1549}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1563}, {"source": "IMOGEN", "target": "CLOTEN", "scene": 1, "t": 1566}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1491}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1495}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1501}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1504}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1515}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1537}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1546}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1548}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1561}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1565}, {"source": "CLOTEN", "target": "IMOGEN", "scene": 1, "t": 1570}, {"source": "PISANIO", "target": "IMOGEN", "scene": 1, "t": 1559}, {"source": "IMOGEN", "target": "PISANIO", "scene": 1, "t": 1560}, {"source": "POSTHUMUS", "target": "POSTHUMUS", "scene": 1, "t": 1581}, {"source": "POSTHUMUS", "target": "POSTHUMUS", "scene": 1, "t": 1787}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1584}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1590}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1612}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1616}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1727}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1746}, {"source": "PHILARIO", "target": "POSTHUMUS", "scene": 1, "t": 1773}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 1, "t": 1585}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 1, "t": 1597}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 1, "t": 1613}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 1, "t": 1617}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 1, "t": 1732}, {"source": "POSTHUMUS", "target": "PHILARIO", "scene": 1, "t": 1749}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1619}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1624}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1626}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1634}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1640}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1645}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1659}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1666}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1680}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1684}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1693}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1703}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1710}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1717}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1736}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1751}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1761}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1764}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 1, "t": 1769}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1621}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1625}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1631}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1639}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1642}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1653}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1665}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1677}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1682}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1690}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1698}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1707}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1715}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1718}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1737}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1758}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1762}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1765}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 1, "t": 1770}, {"source": "PHILARIO", "target": "IACHIMO", "scene": 1, "t": 1627}, {"source": "IACHIMO", "target": "PHILARIO", "scene": 1, "t": 1629}, {"source": "IACHIMO", "target": "PHILARIO", "scene": 1, "t": 1777}, {"source": "CYMBELINE", "target": "CYMBELINE", "scene": 2, "t": 1836}, {"source": "CYMBELINE", "target": "CYMBELINE", "scene": 2, "t": 2400}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 2, "t": 1837}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 2, "t": 1907}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 2, "t": 1924}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 2, "t": 2401}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 2, "t": 2409}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 2, "t": 2415}, {"source": "QUEEN", "target": "LUCIUS", "scene": 2, "t": 1846}, {"source": "CLOTEN", "target": "QUEEN", "scene": 2, "t": 1848}, {"source": "CLOTEN", "target": "QUEEN", "scene": 2, "t": 1872}, {"source": "CLOTEN", "target": "QUEEN", "scene": 2, "t": 2425}, {"source": "CLOTEN", "target": "QUEEN", "scene": 2, "t": 2469}, {"source": "CLOTEN", "target": "QUEEN", "scene": 2, "t": 2486}, {"source": "CLOTEN", "target": "QUEEN", "scene": 2, "t": 2491}, {"source": "QUEEN", "target": "CLOTEN", "scene": 2, "t": 1852}, {"source": "QUEEN", "target": "CLOTEN", "scene": 2, "t": 2471}, {"source": "QUEEN", "target": "CLOTEN", "scene": 2, "t": 2489}, {"source": "CYMBELINE", "target": "CLOTEN", "scene": 2, "t": 1879}, {"source": "CYMBELINE", "target": "CLOTEN", "scene": 2, "t": 1889}, {"source": "CYMBELINE", "target": "CLOTEN", "scene": 2, "t": 1898}, {"source": "CYMBELINE", "target": "CLOTEN", "scene": 2, "t": 2427}, {"source": "CLOTEN", "target": "CYMBELINE", "scene": 2, "t": 1880}, {"source": "CLOTEN", "target": "CYMBELINE", "scene": 2, "t": 1897}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 2, "t": 1915}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 2, "t": 1934}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 2, "t": 2405}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 2, "t": 2412}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 2, "t": 2420}, {"source": "CLOTEN", "target": "LUCIUS", "scene": 2, "t": 1925}, {"source": "CLOTEN", "target": "LUCIUS", "scene": 2, "t": 2416}, {"source": "LUCIUS", "target": "CLOTEN", "scene": 2, "t": 1933}, {"source": "LUCIUS", "target": "CLOTEN", "scene": 2, "t": 2418}, {"source": "PISANIO", "target": "PISANIO", "scene": 2, "t": 1945}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 1971}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 1973}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2022}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2031}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2188}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2213}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2220}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2233}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2251}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2279}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2281}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2294}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2300}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2308}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2314}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2319}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2325}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2343}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2359}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2375}, {"source": "IMOGEN", "target": "PISANIO", "scene": 2, "t": 2390}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 1972}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 1997}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2030}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2185}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2205}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2219}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2232}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2249}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2276}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2280}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2290}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2298}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2302}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2309}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2318}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2323}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2331}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2346}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2362}, {"source": "PISANIO", "target": "IMOGEN", "scene": 2, "t": 2381}, {"source": "PISANIO", "target": "LEONATUS", "scene": 2, "t": 2020}, {"source": "BELARIUS", "target": "BELARIUS", "scene": 2, "t": 2045}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2054}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2073}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2113}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2663}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2670}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2705}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2719}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 2, "t": 2736}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2055}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2082}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2664}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2686}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2708}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2720}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 2, "t": 2737}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 2, "t": 2056}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 2, "t": 2092}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 2, "t": 2722}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 2, "t": 2114}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 2, "t": 2667}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 2, "t": 2671}, {"source": "IMOGEN", "target": "IMOGEN", "scene": 2, "t": 2167}, {"source": "IMOGEN", "target": "IMOGEN", "scene": 2, "t": 2624}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 2, "t": 2423}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 2, "t": 2433}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 2, "t": 2443}, {"source": "QUEEN", "target": "CYMBELINE", "scene": 2, "t": 2468}, {"source": "CYMBELINE", "target": "QUEEN", "scene": 2, "t": 2435}, {"source": "CYMBELINE", "target": "QUEEN", "scene": 2, "t": 2453}, {"source": "CYMBELINE", "target": "QUEEN", "scene": 2, "t": 2465}, {"source": "MESSENGER", "target": "CYMBELINE", "scene": 2, "t": 2455}, {"source": "QUEEN", "target": "MESSENGER", "scene": 2, "t": 2458}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2509}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2516}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2522}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2528}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2533}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2537}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2540}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2552}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2559}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2562}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2568}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2598}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2600}, {"source": "PISANIO", "target": "CLOTEN", "scene": 2, "t": 2609}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2510}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2519}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2523}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2531}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2536}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2539}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2541}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2553}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2560}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2565}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2569}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2599}, {"source": "CLOTEN", "target": "PISANIO", "scene": 2, "t": 2601}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 2, "t": 2654}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 2, "t": 2692}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 2, "t": 2694}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 2, "t": 2699}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 2, "t": 2718}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 2, "t": 2731}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 2, "t": 2665}, {"source": "IMOGEN", "target": "BELARIUS", "scene": 2, "t": 2677}, {"source": "IMOGEN", "target": "BELARIUS", "scene": 2, "t": 2693}, {"source": "IMOGEN", "target": "BELARIUS", "scene": 2, "t": 2695}, {"source": "IMOGEN", "target": "BELARIUS", "scene": 2, "t": 2723}, {"source": "GUIDERIUS", "target": "IMOGEN", "scene": 2, "t": 2685}, {"source": "IMOGEN", "target": "ARVIRAGUS", "scene": 2, "t": 2689}, {"source": "IMOGEN", "target": "ARVIRAGUS", "scene": 2, "t": 2713}, {"source": "IMOGEN", "target": "ARVIRAGUS", "scene": 2, "t": 2739}, {"source": "ARVIRAGUS", "target": "IMOGEN", "scene": 2, "t": 2740}, {"source": "FIRST SENATOR", "target": "FIRST SENATOR", "scene": 2, "t": 2750}, {"source": "TRIBUNE", "target": "FIRST SENATOR", "scene": 2, "t": 2760}, {"source": "TRIBUNE", "target": "FIRST SENATOR", "scene": 2, "t": 2768}, {"source": "SECOND SENATOR", "target": "TRIBUNE", "scene": 2, "t": 2761}, {"source": "TRIBUNE", "target": "SECOND SENATOR", "scene": 2, "t": 2762}, {"source": "FIRST SENATOR", "target": "TRIBUNE", "scene": 2, "t": 2763}, {"source": "CLOTEN", "target": "CLOTEN", "scene": 3, "t": 2778}, {"source": "BELARIUS", "target": "BELARIUS", "scene": 3, "t": 2826}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 3, "t": 2826}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 3, "t": 2886}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2829}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2849}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2862}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2864}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2881}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2889}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2967}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 2973}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 3020}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 3035}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 3047}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 3091}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 3106}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 3, "t": 3411}, {"source": "ARVIRAGUS", "target": "IMOGEN", "scene": 3, "t": 2829}, {"source": "ARVIRAGUS", "target": "IMOGEN", "scene": 3, "t": 2864}, {"source": "IMOGEN", "target": "ARVIRAGUS", "scene": 3, "t": 2831}, {"source": "IMOGEN", "target": "ARVIRAGUS", "scene": 3, "t": 2863}, {"source": "IMOGEN", "target": "ARVIRAGUS", "scene": 3, "t": 2865}, {"source": "GUIDERIUS", "target": "IMOGEN", "scene": 3, "t": 2834}, {"source": "GUIDERIUS", "target": "IMOGEN", "scene": 3, "t": 2845}, {"source": "GUIDERIUS", "target": "IMOGEN", "scene": 3, "t": 2874}, {"source": "IMOGEN", "target": "GUIDERIUS", "scene": 3, "t": 2835}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 2848}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 2989}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 2996}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3004}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3032}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3073}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3077}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3088}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3099}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3202}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3410}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 3, "t": 3418}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2855}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2879}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2882}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2906}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2968}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2976}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3023}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3041}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3051}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3148}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3435}, {"source": "BELARIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3466}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 2877}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 2894}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 2903}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3111}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3119}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3136}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3138}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3147}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3160}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3165}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3167}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3178}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3186}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3188}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3193}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3195}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3429}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3450}, {"source": "ARVIRAGUS", "target": "GUIDERIUS", "scene": 3, "t": 3465}, {"source": "IMOGEN", "target": "BELARIUS", "scene": 3, "t": 2884}, {"source": "IMOGEN", "target": "BELARIUS", "scene": 3, "t": 3211}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2890}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 2900}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3096}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3110}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3115}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3131}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3137}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3143}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3163}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3166}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3171}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3185}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3187}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3189}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3192}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3194}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3196}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3201}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3413}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 3, "t": 3460}, {"source": "CLOTEN", "target": "BELARIUS", "scene": 3, "t": 2910}, {"source": "BELARIUS", "target": "CLOTEN", "scene": 3, "t": 2912}, {"source": "BELARIUS", "target": "CLOTEN", "scene": 3, "t": 2966}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 2917}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 2984}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 2990}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 2997}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3026}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3069}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3076}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3078}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3157}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3201}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3426}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 3, "t": 3445}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2920}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2926}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2933}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2938}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2943}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2946}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2950}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2955}, {"source": "CLOTEN", "target": "GUIDERIUS", "scene": 3, "t": 2958}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2923}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2928}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2935}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2940}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2945}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2947}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2953}, {"source": "GUIDERIUS", "target": "CLOTEN", "scene": 3, "t": 2956}, {"source": "ARVIRAGUS", "target": "ARVIRAGUS", "scene": 3, "t": 3189}, {"source": "ARVIRAGUS", "target": "ARVIRAGUS", "scene": 3, "t": 3196}, {"source": "GUIDERIUS", "target": "GUIDERIUS", "scene": 3, "t": 3192}, {"source": "GUIDERIUS", "target": "GUIDERIUS", "scene": 3, "t": 3409}, {"source": "CAPTAIN", "target": "IMOGEN", "scene": 3, "t": 3258}, {"source": "LUCIUS", "target": "CAPTAIN", "scene": 3, "t": 3262}, {"source": "LUCIUS", "target": "CAPTAIN", "scene": 3, "t": 3268}, {"source": "LUCIUS", "target": "CAPTAIN", "scene": 3, "t": 3270}, {"source": "LUCIUS", "target": "CAPTAIN", "scene": 3, "t": 3290}, {"source": "CAPTAIN", "target": "LUCIUS", "scene": 3, "t": 3263}, {"source": "CAPTAIN", "target": "LUCIUS", "scene": 3, "t": 3269}, {"source": "CAPTAIN", "target": "LUCIUS", "scene": 3, "t": 3289}, {"source": "SOOTHSAYER", "target": "LUCIUS", "scene": 3, "t": 3274}, {"source": "LUCIUS", "target": "SOOTHSAYER", "scene": 3, "t": 3281}, {"source": "IMOGEN", "target": "LUCIUS", "scene": 3, "t": 3297}, {"source": "IMOGEN", "target": "LUCIUS", "scene": 3, "t": 3308}, {"source": "IMOGEN", "target": "LUCIUS", "scene": 3, "t": 3312}, {"source": "IMOGEN", "target": "LUCIUS", "scene": 3, "t": 3320}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 3, "t": 3305}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 3, "t": 3311}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 3, "t": 3313}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 3, "t": 3328}, {"source": "CYMBELINE", "target": "CYMBELINE", "scene": 3, "t": 3347}, {"source": "PISANIO", "target": "CYMBELINE", "scene": 3, "t": 3360}, {"source": "PISANIO", "target": "CYMBELINE", "scene": 3, "t": 3389}, {"source": "LORD", "target": "PISANIO", "scene": 3, "t": 3365}, {"source": "CYMBELINE", "target": "LORD", "scene": 3, "t": 3371}, {"source": "CYMBELINE", "target": "LORD", "scene": 3, "t": 3378}, {"source": "CYMBELINE", "target": "LORD", "scene": 3, "t": 3385}, {"source": "CYMBELINE", "target": "PISANIO", "scene": 3, "t": 3371}, {"source": "LORD", "target": "CYMBELINE", "scene": 3, "t": 3374}, {"source": "LORD", "target": "CYMBELINE", "scene": 3, "t": 3380}, {"source": "POSTHUMUS", "target": "POSTHUMUS", "scene": 4, "t": 3487}, {"source": "IACHIMO", "target": "IACHIMO", "scene": 4, "t": 3535}, {"source": "BELARIUS", "target": "IACHIMO", "scene": 4, "t": 3549}, {"source": "LUCIUS", "target": "BELARIUS", "scene": 4, "t": 3558}, {"source": "IACHIMO", "target": "LUCIUS", "scene": 4, "t": 3561}, {"source": "LUCIUS", "target": "IACHIMO", "scene": 4, "t": 3562}, {"source": "LORD", "target": "LORD", "scene": 4, "t": 3573}, {"source": "POSTHUMUS", "target": "LORD", "scene": 4, "t": 3574}, {"source": "POSTHUMUS", "target": "LORD", "scene": 4, "t": 3577}, {"source": "POSTHUMUS", "target": "LORD", "scene": 4, "t": 3589}, {"source": "POSTHUMUS", "target": "LORD", "scene": 4, "t": 3630}, {"source": "POSTHUMUS", "target": "LORD", "scene": 4, "t": 3637}, {"source": "POSTHUMUS", "target": "LORD", "scene": 4, "t": 3643}, {"source": "LORD", "target": "POSTHUMUS", "scene": 4, "t": 3576}, {"source": "LORD", "target": "POSTHUMUS", "scene": 4, "t": 3588}, {"source": "LORD", "target": "POSTHUMUS", "scene": 4, "t": 3628}, {"source": "LORD", "target": "POSTHUMUS", "scene": 4, "t": 3636}, {"source": "LORD", "target": "POSTHUMUS", "scene": 4, "t": 3642}, {"source": "FIRST CAPTAIN", "target": "POSTHUMUS", "scene": 4, "t": 3666}, {"source": "SECOND CAPTAIN", "target": "FIRST CAPTAIN", "scene": 4, "t": 3668}, {"source": "FIRST CAPTAIN", "target": "SECOND CAPTAIN", "scene": 4, "t": 3670}, {"source": "POSTHUMUS", "target": "FIRST CAPTAIN", "scene": 4, "t": 3672}, {"source": "SECOND CAPTAIN", "target": "POSTHUMUS", "scene": 4, "t": 3675}, {"source": "FIRST GAOLER", "target": "FIRST GAOLER", "scene": 4, "t": 3694}, {"source": "SECOND GAOLER", "target": "FIRST GAOLER", "scene": 4, "t": 3697}, {"source": "POSTHUMUS", "target": "SECOND GAOLER", "scene": 4, "t": 3698}, {"source": "SICILIUS", "target": "POSTHUMUS", "scene": 4, "t": 3735}, {"source": "MOTHER", "target": "SICILIUS", "scene": 4, "t": 3749}, {"source": "MOTHER", "target": "SICILIUS", "scene": 4, "t": 3799}, {"source": "MOTHER", "target": "SICILIUS", "scene": 4, "t": 3841}, {"source": "SICILIUS", "target": "MOTHER", "scene": 4, "t": 3755}, {"source": "SICILIUS", "target": "MOTHER", "scene": 4, "t": 3773}, {"source": "SICILIUS", "target": "MOTHER", "scene": 4, "t": 3802}, {"source": "SICILIUS", "target": "MOTHER", "scene": 4, "t": 3842}, {"source": "FIRST BROTHER", "target": "SICILIUS", "scene": 4, "t": 3760}, {"source": "FIRST BROTHER", "target": "SICILIUS", "scene": 4, "t": 3841}, {"source": "MOTHER", "target": "FIRST BROTHER", "scene": 4, "t": 3767}, {"source": "SECOND BROTHER", "target": "SICILIUS", "scene": 4, "t": 3780}, {"source": "SECOND BROTHER", "target": "SICILIUS", "scene": 4, "t": 3841}, {"source": "FIRST BROTHER", "target": "SECOND BROTHER", "scene": 4, "t": 3787}, {"source": "SICILIUS", "target": "FIRST BROTHER", "scene": 4, "t": 3794}, {"source": "SICILIUS", "target": "FIRST BROTHER", "scene": 4, "t": 3842}, {"source": "BROTHERS", "target": "SICILIUS", "scene": 4, "t": 3807}, {"source": "JUPITER", "target": "BROTHERS", "scene": 4, "t": 3814}, {"source": "SICILIUS", "target": "JUPITER", "scene": 4, "t": 3835}, {"source": "SICILIUS", "target": "JUPITER", "scene": 4, "t": 3842}, {"source": "JUPITER", "target": "SICILIUS", "scene": 4, "t": 3841}, {"source": "SICILIUS", "target": "SECOND BROTHER", "scene": 4, "t": 3842}, {"source": "POSTHUMUS", "target": "SICILIUS", "scene": 4, "t": 3846}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3881}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3883}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3889}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3909}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3917}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3932}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3944}, {"source": "GAOLER", "target": "POSTHUMUS", "scene": 4, "t": 3948}, {"source": "POSTHUMUS", "target": "GAOLER", "scene": 4, "t": 3882}, {"source": "POSTHUMUS", "target": "GAOLER", "scene": 4, "t": 3886}, {"source": "POSTHUMUS", "target": "GAOLER", "scene": 4, "t": 3908}, {"source": "POSTHUMUS", "target": "GAOLER", "scene": 4, "t": 3916}, {"source": "POSTHUMUS", "target": "GAOLER", "scene": 4, "t": 3928}, {"source": "POSTHUMUS", "target": "GAOLER", "scene": 4, "t": 3945}, {"source": "MESSENGER", "target": "GAOLER", "scene": 4, "t": 3940}, {"source": "POSTHUMUS", "target": "MESSENGER", "scene": 4, "t": 3942}, {"source": "CYMBELINE", "target": "CYMBELINE", "scene": 4, "t": 3970}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 3977}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 3991}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4119}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4336}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4348}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4360}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4365}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4370}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4378}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4404}, {"source": "BELARIUS", "target": "CYMBELINE", "scene": 4, "t": 4415}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 3981}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 3984}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 3995}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4294}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4342}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4358}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4363}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4369}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4377}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4399}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4412}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4419}, {"source": "CYMBELINE", "target": "BELARIUS", "scene": 4, "t": 4436}, {"source": "PISANIO", "target": "CYMBELINE", "scene": 4, "t": 3982}, {"source": "PISANIO", "target": "CYMBELINE", "scene": 4, "t": 4250}, {"source": "PISANIO", "target": "CYMBELINE", "scene": 4, "t": 4255}, {"source": "PISANIO", "target": "CYMBELINE", "scene": 4, "t": 4301}, {"source": "CYMBELINE", "target": "AVIRAGUS", "scene": 4, "t": 3984}, {"source": "CYMBELINE", "target": "PISANIO", "scene": 4, "t": 3984}, {"source": "CYMBELINE", "target": "PISANIO", "scene": 4, "t": 4132}, {"source": "CYMBELINE", "target": "PISANIO", "scene": 4, "t": 4245}, {"source": "CYMBELINE", "target": "PISANIO", "scene": 4, "t": 4248}, {"source": "CYMBELINE", "target": "PISANIO", "scene": 4, "t": 4259}, {"source": "CYMBELINE", "target": "GUIDERIUS", "scene": 4, "t": 3984}, {"source": "CYMBELINE", "target": "GUIDERIUS", "scene": 4, "t": 4317}, {"source": "CYMBELINE", "target": "GUIDERIUS", "scene": 4, "t": 4322}, {"source": "CYMBELINE", "target": "GUIDERIUS", "scene": 4, "t": 4329}, {"source": "CORNELIUS", "target": "CYMBELINE", "scene": 4, "t": 4005}, {"source": "CORNELIUS", "target": "CYMBELINE", "scene": 4, "t": 4012}, {"source": "CORNELIUS", "target": "CYMBELINE", "scene": 4, "t": 4019}, {"source": "CORNELIUS", "target": "CYMBELINE", "scene": 4, "t": 4026}, {"source": "CORNELIUS", "target": "CYMBELINE", "scene": 4, "t": 4033}, {"source": "CORNELIUS", "target": "CYMBELINE", "scene": 4, "t": 4268}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4008}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4018}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4023}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4031}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4046}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4267}, {"source": "CYMBELINE", "target": "CORNELIUS", "scene": 4, "t": 4436}, {"source": "LADY", "target": "CYMBELINE", "scene": 4, "t": 4047}, {"source": "CYMBELINE", "target": "LADY", "scene": 4, "t": 4048}, {"source": "LUCIUS", "target": "CYMBELINE", "scene": 4, "t": 4065}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 4, "t": 4083}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 4, "t": 4103}, {"source": "CYMBELINE", "target": "LUCIUS", "scene": 4, "t": 4463}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4092}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4107}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4111}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4115}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4138}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4260}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4290}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4297}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4332}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4425}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4455}, {"source": "IMOGEN", "target": "CYMBELINE", "scene": 4, "t": 4460}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 4, "t": 4093}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 4, "t": 4099}, {"source": "LUCIUS", "target": "IMOGEN", "scene": 4, "t": 4462}, {"source": "IMOGEN", "target": "LUCIUS", "scene": 4, "t": 4095}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4110}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4113}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4116}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4254}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4298}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4334}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4431}, {"source": "CYMBELINE", "target": "IMOGEN", "scene": 4, "t": 4457}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 4, "t": 4120}, {"source": "ARVIRAGUS", "target": "BELARIUS", "scene": 4, "t": 4353}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 4, "t": 4123}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 4, "t": 4354}, {"source": "GUIDERIUS", "target": "ARVIRAGUS", "scene": 4, "t": 4433}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 4, "t": 4124}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 4, "t": 4128}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 4, "t": 4291}, {"source": "BELARIUS", "target": "GUIDERIUS", "scene": 4, "t": 4355}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 4, "t": 4127}, {"source": "GUIDERIUS", "target": "BELARIUS", "scene": 4, "t": 4281}, {"source": "PISANIO", "target": "BELARIUS", "scene": 4, "t": 4129}, {"source": "CYMBELINE", "target": "IACHIMO", "scene": 4, "t": 4132}, {"source": "CYMBELINE", "target": "IACHIMO", "scene": 4, "t": 4145}, {"source": "CYMBELINE", "target": "IACHIMO", "scene": 4, "t": 4152}, {"source": "CYMBELINE", "target": "IACHIMO", "scene": 4, "t": 4156}, {"source": "CYMBELINE", "target": "IACHIMO", "scene": 4, "t": 4175}, {"source": "CYMBELINE", "target": "IACHIMO", "scene": 4, "t": 4187}, {"source": "POSTHUMUS", "target": "IMOGEN", "scene": 4, "t": 4140}, {"source": "POSTHUMUS", "target": "IMOGEN", "scene": 4, "t": 4239}, {"source": "POSTHUMUS", "target": "IMOGEN", "scene": 4, "t": 4285}, {"source": "CYMBELINE", "target": "POSTHUMUS", "scene": 4, "t": 4141}, {"source": "CYMBELINE", "target": "POSTHUMUS", "scene": 4, "t": 4287}, {"source": "CYMBELINE", "target": "POSTHUMUS", "scene": 4, "t": 4482}, {"source": "IACHIMO", "target": "CYMBELINE", "scene": 4, "t": 4143}, {"source": "IACHIMO", "target": "CYMBELINE", "scene": 4, "t": 4146}, {"source": "IACHIMO", "target": "CYMBELINE", "scene": 4, "t": 4153}, {"source": "IACHIMO", "target": "CYMBELINE", "scene": 4, "t": 4159}, {"source": "IACHIMO", "target": "CYMBELINE", "scene": 4, "t": 4177}, {"source": "IACHIMO", "target": "CYMBELINE", "scene": 4, "t": 4188}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 4, "t": 4219}, {"source": "POSTHUMUS", "target": "IACHIMO", "scene": 4, "t": 4478}, {"source": "IMOGEN", "target": "POSTHUMUS", "scene": 4, "t": 4238}, {"source": "PISANIO", "target": "POSTHUMUS", "scene": 4, "t": 4241}, {"source": "PISANIO", "target": "POSTHUMUS", "scene": 4, "t": 4247}, {"source": "POSTHUMUS", "target": "CYMBELINE", "scene": 4, "t": 4246}, {"source": "POSTHUMUS", "target": "CYMBELINE", "scene": 4, "t": 4466}, {"source": "IMOGEN", "target": "PISANIO", "scene": 4, "t": 4251}, {"source": "CORNELIUS", "target": "IMOGEN", "scene": 4, "t": 4261}, {"source": "IMOGEN", "target": "CORNELIUS", "scene": 4, "t": 4278}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 4, "t": 4279}, {"source": "BELARIUS", "target": "IMOGEN", "scene": 4, "t": 4291}, {"source": "IMOGEN", "target": "GUIDERIUS", "scene": 4, "t": 4282}, {"source": "BELARIUS", "target": "AVIRAGUS", "scene": 4, "t": 4291}, {"source": "GUIDERIUS", "target": "PISANIO", "scene": 4, "t": 4315}, {"source": "GUIDERIUS", "target": "CYMBELINE", "scene": 4, "t": 4321}, {"source": "GUIDERIUS", "target": "CYMBELINE", "scene": 4, "t": 4323}, {"source": "BELARIUS", "target": "GUARD", "scene": 4, "t": 4336}, {"source": "ARVIRAGUS", "target": "CYMBELINE", "scene": 4, "t": 4346}, {"source": "ARVIRAGUS", "target": "CYMBELINE", "scene": 4, "t": 4432}, {"source": "ARVIRAGUS", "target": "CYMBELINE", "scene": 4, "t": 4485}, {"source": "CYMBELINE", "target": "ARVIRAGUS", "scene": 4, "t": 4347}, {"source": "CORNELIUS", "target": "GUIDERIUS", "scene": 4, "t": 4435}, {"source": "IACHIMO", "target": "POSTHUMUS", "scene": 4, "t": 4472}, {"source": "POSTHUMUS", "target": "ARVIRAGUS", "scene": 4, "t": 4488}, {"source": "LUCIUS", "target": "POSTHUMUS", "scene": 4, "t": 4497}, {"source": "SOOTHSAYER", "target": "LUCIUS", "scene": 4, "t": 4498}, {"source": "SOOTHSAYER", "target": "LUCIUS", "scene": 4, "t": 4500}, {"source": "LUCIUS", "target": "SOOTHSAYER", "scene": 4, "t": 4499}, {"source": "SOOTHSAYER", "target": "CYMBELINE", "scene": 4, "t": 4500}, {"source": "SOOTHSAYER", "target": "CYMBELINE", "scene": 4, "t": 4519}, {"source": "SOOTHSAYER", "target": "CYMBELINE", "scene": 4, "t": 4533}, {"source": "CYMBELINE", "target": "SOOTHSAYER", "scene": 4, "t": 4518}, {"source": "CYMBELINE", "target": "SOOTHSAYER", "scene": 4, "t": 4525}, {"source": "CYMBELINE", "target": "SOOTHSAYER", "scene": 4, "t": 4544}], "Y": [{"h": 5, "name": "ARVIRAGUS", "scene": 3}, {"h": 2, "name": "LADY", "scene": 4}, {"h": 27, "name": "JUPITER", "scene": 4}, {"h": 1, "name": "CLOTEN", "scene": 3}, {"h": 28, "name": "BROTHERS", "scene": 4}, {"h": 13, "name": "IMOGEN", "scene": 4}, {"h": 0, "name": "QUEEN", "scene": 2}, {"h": 4, "name": "SOOTHSAYER", "scene": 4}, {"h": 21, "name": "GAOLER", "scene": 4}, {"h": 24, "name": "MOTHER", "scene": 4}, {"h": 15, "name": "PHILARIO", "scene": 1}, {"h": 11, "name": "PISANIO", "scene": 0}, {"h": 16, "name": "IACHIMO", "scene": 1}, {"h": 16, "name": "FRENCHMAN", "scene": 0}, {"h": -2, "name": "MESSENGER", "scene": 1}, {"h": 3, "name": "GUIDERIUS", "scene": 2}, {"h": 23, "name": "SICILIUS", "scene": 4}, {"h": 10, "name": "CORNELIUS", "scene": 0}, {"h": 9, "name": "SOOTHSAYER", "scene": 3}, {"h": 0, "name": "SECOND LORD", "scene": 0}, {"h": 3, "name": "GUIDERIUS", "scene": 4}, {"h": 12, "name": "CYMBELINE", "scene": 4}, {"h": 11, "name": "PISANIO", "scene": 3}, {"h": 17, "name": "POSTHUMUS", "scene": 1}, {"h": 7, "name": "CORNELIUS", "scene": 4}, {"h": -2, "name": "FIRST GENTLEMAN", "scene": 0}, {"h": -3, "name": "SECOND GENTLEMAN", "scene": 0}, {"h": 14, "name": "IACHIMO", "scene": 0}, {"h": 12, "name": "CYMBELINE", "scene": 0}, {"h": 13, "name": "PISANIO", "scene": 1}, {"h": 17, "name": "LORD", "scene": 4}, {"h": 1, "name": "CLOTEN", "scene": 0}, {"h": 9, "name": "QUEEN", "scene": 1}, {"h": 18, "name": "SECOND CAPTAIN", "scene": 4}, {"h": 12, "name": "CYMBELINE", "scene": 3}, {"h": 10, "name": "IMOGEN", "scene": 2}, {"h": 11, "name": "PISANIO", "scene": 4}, {"h": -6, "name": "SECOND SENATOR", "scene": 2}, {"h": 5, "name": "ARVIRAGUS", "scene": 4}, {"h": 26, "name": "SECOND BROTHER", "scene": 4}, {"h": 0, "name": "SECOND LORD", "scene": 1}, {"h": 22, "name": "POSTHUMUS", "scene": 4}, {"h": 8, "name": "LUCIUS", "scene": 4}, {"h": -2, "name": "MESSENGER", "scene": 2}, {"h": 19, "name": "FIRST CAPTAIN", "scene": 4}, {"h": 9, "name": "PISANIO", "scene": 2}, {"h": 17, "name": "POSTHUMUS", "scene": 0}, {"h": 9, "name": "QUEEN", "scene": 0}, {"h": 6, "name": "BELARIUS", "scene": 3}, {"h": 6, "name": "BELARIUS", "scene": 2}, {"h": 10, "name": "IMOGEN", "scene": 1}, {"h": 11, "name": "LUCIUS", "scene": 2}, {"h": 14, "name": "FIRST GAOLER", "scene": 4}, {"h": 3, "name": "GUIDERIUS", "scene": 3}, {"h": 20, "name": "MESSENGER", "scene": 4}, {"h": -1, "name": "FIRST LORD", "scene": 0}, {"h": 2, "name": "CAPTAIN", "scene": 3}, {"h": 15, "name": "IACHIMO", "scene": 4}, {"h": 2, "name": "LADY", "scene": 0}, {"h": 8, "name": "LUCIUS", "scene": 3}, {"h": -4, "name": "FIRST SENATOR", "scene": 2}, {"h": 17, "name": "LORD", "scene": 3}, {"h": 25, "name": "FIRST BROTHER", "scene": 4}, {"h": 1, "name": "CLOTEN", "scene": 1}, {"h": 12, "name": "CYMBELINE", "scene": 1}, {"h": 0, "name": "GUARD", "scene": 4}, {"h": 1, "name": "AVIRAGUS", "scene": 4}, {"h": -5, "name": "TRIBUNE", "scene": 2}, {"h": 13, "name": "IMOGEN", "scene": 0}, {"h": 6, "name": "BELARIUS", "scene": 4}, {"h": 15, "name": "PHILARIO", "scene": 0}, {"h": 1, "name": "CLOTEN", "scene": 2}, {"h": -3, "name": "LEONATUS", "scene": 2}, {"h": 2, "name": "LADY", "scene": 1}, {"h": 16, "name": "SECOND GAOLER", "scene": 4}, {"h": 10, "name": "IMOGEN", "scene": 3}, {"h": 12, "name": "CYMBELINE", "scene": 2}, {"h": -1, "name": "FIRST LORD", "scene": 1}, {"h": 5, "name": "ARVIRAGUS", "scene": 2}], "nodes": [{"segments": [4], "name": "LADY"}, {"segments": [4], "name": "JUPITER"}, {"segments": [3, 4], "name": "LORD"}, {"segments": [0], "name": "SECOND GENTLEMAN"}, {"segments": [0, 1, 2], "name": "QUEEN"}, {"segments": [0, 1, 2, 3, 4], "name": "CYMBELINE"}, {"segments": [4], "name": "MOTHER"}, {"segments": [0, 1], "name": "PHILARIO"}, {"segments": [0, 1, 2, 3, 4], "name": "PISANIO"}, {"segments": [0, 1], "name": "IACHIMO"}, {"segments": [0], "name": "FRENCHMAN"}, {"segments": [1, 2], "name": "MESSENGER"}, {"segments": [2, 3, 4], "name": "GUIDERIUS"}, {"segments": [0, 1], "name": "FIRST LORD"}, {"segments": [0], "name": "CORNELIUS"}, {"segments": [0, 1, 2, 3], "name": "CLOTEN"}, {"segments": [0, 1], "name": "SECOND LORD"}, {"segments": [4], "name": "SICILIUS"}, {"segments": [2], "name": "SECOND SENATOR"}, {"segments": [0, 1], "name": "POSTHUMUS"}, {"segments": [4], "name": "CORNELIUS"}, {"segments": [0], "name": "FIRST GENTLEMAN"}, {"segments": [4], "name": "BROTHERS"}, {"segments": [4], "name": "GAOLER"}, {"segments": [3, 4], "name": "SOOTHSAYER"}, {"segments": [4], "name": "SECOND CAPTAIN"}, {"segments": [0, 1, 2, 3, 4], "name": "IMOGEN"}, {"segments": [4], "name": "SECOND BROTHER"}, {"segments": [2, 3, 4], "name": "ARVIRAGUS"}, {"segments": [2, 3, 4], "name": "LUCIUS"}, {"segments": [4], "name": "FIRST CAPTAIN"}, {"segments": [2, 3, 4], "name": "BELARIUS"}, {"segments": [4], "name": "FIRST GAOLER"}, {"segments": [4], "name": "MESSENGER"}, {"segments": [3], "name": "CAPTAIN"}, {"segments": [4], "name": "IACHIMO"}, {"segments": [0, 1], "name": "LADY"}, {"segments": [4], "name": "FIRST BROTHER"}, {"segments": [2], "name": "FIRST SENATOR"}, {"segments": [4], "name": "POSTHUMUS"}, {"segments": [4], "name": "AVIRAGUS"}, {"segments": [2], "name": "TRIBUNE"}, {"segments": [2], "name": "LEONATUS"}, {"segments": [4], "name": "GUARD"}, {"segments": [4], "name": "SECOND GAOLER"}], "order": [0, 1, 2, 3, 4], "scenes": {"0": {"nodes": {"FIRST LORD": {"extent": [499, 544]}, "CLOTEN": {"extent": [505, 545]}, "CYMBELINE": {"extent": [410, 463]}, "PHILARIO": {"extent": [624, 824]}, "IMOGEN": {"extent": [356, 1195]}, "PISANIO": {"extent": [465, 1019]}, "QUEEN": {"extent": [340, 941]}, "FIRST GENTLEMAN": {"extent": [257, 340]}, "IACHIMO": {"extent": [615, 1195]}, "POSTHUMUS": {"extent": [350, 823]}, "SECOND GENTLEMAN": {"extent": [260, 334]}, "SECOND LORD": {"extent": [507, 545]}, "CORNELIUS": {"extent": [841, 894]}, "LADY": {"extent": [601, 839]}, "FRENCHMAN": {"extent": [627, 824]}}, "extent": [257, 1195]}, "1": {"nodes": {"FIRST LORD": {"extent": [1219, 1377]}, "CLOTEN": {"extent": [1211, 1570]}, "CYMBELINE": {"extent": [1419, 1453]}, "PHILARIO": {"extent": [1584, 1777]}, "IMOGEN": {"extent": [1301, 1570]}, "PISANIO": {"extent": [1559, 1560]}, "IACHIMO": {"extent": [1314, 1777]}, "POSTHUMUS": {"extent": [1581, 1787]}, "MESSENGER": {"extent": [1441, 1443]}, "SECOND LORD": {"extent": [1222, 1414]}, "QUEEN": {"extent": [1427, 1437]}, "LADY": {"extent": [1302, 1485]}}, "extent": [1211, 1787]}, "2": {"nodes": {"CLOTEN": {"extent": [1848, 2609]}, "CYMBELINE": {"extent": [1836, 2468]}, "IMOGEN": {"extent": [1971, 2740]}, "TRIBUNE": {"extent": [2760, 2768]}, "PISANIO": {"extent": [1945, 2609]}, "QUEEN": {"extent": [1846, 2491]}, "ARVIRAGUS": {"extent": [2055, 2740]}, "LUCIUS": {"extent": [1837, 2420]}, "LEONATUS": {"extent": [2020, 2020]}, "MESSENGER": {"extent": [2455, 2458]}, "BELARIUS": {"extent": [2045, 2736]}, "GUIDERIUS": {"extent": [2054, 2737]}, "SECOND SENATOR": {"extent": [2761, 2762]}, "FIRST SENATOR": {"extent": [2750, 2768]}}, "extent": [1836, 2768]}, "3": {"nodes": {"CLOTEN": {"extent": [2778, 2966]}, "CYMBELINE": {"extent": [3347, 3389]}, "IMOGEN": {"extent": [2826, 3328]}, "PISANIO": {"extent": [3360, 3389]}, "LORD": {"extent": [3365, 3385]}, "LUCIUS": {"extent": [3262, 3328]}, "ARVIRAGUS": {"extent": [2829, 3466]}, "SOOTHSAYER": {"extent": [3274, 3281]}, "BELARIUS": {"extent": [2826, 3466]}, "GUIDERIUS": {"extent": [2834, 3465]}, "CAPTAIN": {"extent": [3258, 3290]}}, "extent": [2778, 3466]}, "4": {"nodes": {"AVIRAGUS": {"extent": [3984, 4291]}, "FIRST GAOLER": {"extent": [3694, 3697]}, "PISANIO": {"extent": [3982, 4315]}, "IACHIMO": {"extent": [3535, 4478]}, "ARVIRAGUS": {"extent": [4120, 4488]}, "MESSENGER": {"extent": [3940, 3942]}, "SECOND GAOLER": {"extent": [3697, 3698]}, "GUIDERIUS": {"extent": [3984, 4435]}, "CYMBELINE": {"extent": [3970, 4544]}, "IMOGEN": {"extent": [4092, 4462]}, "LUCIUS": {"extent": [3558, 4500]}, "GUARD": {"extent": [4336, 4336]}, "JUPITER": {"extent": [3814, 3842]}, "MOTHER": {"extent": [3749, 3842]}, "BELARIUS": {"extent": [3549, 4436]}, "BROTHERS": {"extent": [3807, 3814]}, "SECOND BROTHER": {"extent": [3780, 3842]}, "FIRST BROTHER": {"extent": [3760, 3842]}, "LORD": {"extent": [3573, 3643]}, "FIRST CAPTAIN": {"extent": [3666, 3672]}, "LADY": {"extent": [4047, 4048]}, "SICILIUS": {"extent": [3735, 3846]}, "SECOND CAPTAIN": {"extent": [3668, 3675]}, "POSTHUMUS": {"extent": [3487, 4497]}, "SOOTHSAYER": {"extent": [4498, 4544]}, "GAOLER": {"extent": [3881, 3948]}, "CORNELIUS": {"extent": [4005, 4436]}}, "extent": [3487, 4544]}}}

==> SVEN arXiv/anc/macbeth_storyline.json <==
{"important": ["LENNOX", "MACDUFF", "MALCOLM", "MACBETH", "LADY MACBETH", "THIRD WITCH", "BANQUO", "FIRST WITCH", "SECOND WITCH", "ROSS"], "links": [{"source": "FIRST WITCH", "target": "FIRST WITCH", "scene": 0, "t": 261}, {"source": "FIRST WITCH", "target": "FIRST WITCH", "scene": 0, "t": 270}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 263}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 267}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 270}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 375}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 384}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 400}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 426}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 440}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 0, "t": 443}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 0, "t": 265}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 0, "t": 268}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 0, "t": 376}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 0, "t": 427}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 0, "t": 441}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 0, "t": 444}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 266}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 269}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 377}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 387}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 405}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 442}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 0, "t": 446}, {"source": "THIRD WITCH", "target": "FIRST WITCH", "scene": 0, "t": 270}, {"source": "THIRD WITCH", "target": "FIRST WITCH", "scene": 0, "t": 386}, {"source": "THIRD WITCH", "target": "FIRST WITCH", "scene": 0, "t": 403}, {"source": "DUNCAN", "target": "DUNCAN", "scene": 0, "t": 283}, {"source": "DUNCAN", "target": "DUNCAN", "scene": 0, "t": 562}, {"source": "DUNCAN", "target": "DUNCAN", "scene": 0, "t": 741}, {"source": "MALCOLM", "target": "DUNCAN", "scene": 0, "t": 286}, {"source": "MALCOLM", "target": "DUNCAN", "scene": 0, "t": 564}, {"source": "SERGEANT", "target": "MALCOLM", "scene": 0, "t": 291}, {"source": "DUNCAN", "target": "SERGEANT", "scene": 0, "t": 308}, {"source": "DUNCAN", "target": "SERGEANT", "scene": 0, "t": 318}, {"source": "DUNCAN", "target": "SERGEANT", "scene": 0, "t": 330}, {"source": "SERGEANT", "target": "DUNCAN", "scene": 0, "t": 309}, {"source": "SERGEANT", "target": "DUNCAN", "scene": 0, "t": 320}, {"source": "LENNOX", "target": "DUNCAN", "scene": 0, "t": 338}, {"source": "ROSS", "target": "LENNOX", "scene": 0, "t": 340}, {"source": "DUNCAN", "target": "ROSS", "scene": 0, "t": 341}, {"source": "DUNCAN", "target": "ROSS", "scene": 0, "t": 353}, {"source": "DUNCAN", "target": "ROSS", "scene": 0, "t": 359}, {"source": "DUNCAN", "target": "ROSS", "scene": 0, "t": 363}, {"source": "ROSS", "target": "DUNCAN", "scene": 0, "t": 342}, {"source": "ROSS", "target": "DUNCAN", "scene": 0, "t": 354}, {"source": "ROSS", "target": "DUNCAN", "scene": 0, "t": 362}, {"source": "FIRST WITCH", "target": "SECOND WITCH", "scene": 0, "t": 374}, {"source": "FIRST WITCH", "target": "SECOND WITCH", "scene": 0, "t": 385}, {"source": "FIRST WITCH", "target": "SECOND WITCH", "scene": 0, "t": 401}, {"source": "THIRD WITCH", "target": "THIRD WITCH", "scene": 0, "t": 405}, {"source": "SECOND WITCH", "target": "THIRD WITCH", "scene": 0, "t": 405}, {"source": "MACBETH", "target": "THIRD WITCH", "scene": 0, "t": 414}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 414}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 424}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 459}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 464}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 466}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 492}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 517}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 534}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 540}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 543}, {"source": "MACBETH", "target": "BANQUO", "scene": 0, "t": 551}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 0, "t": 414}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 0, "t": 447}, {"source": "MACBETH", "target": "SECOND WITCH", "scene": 0, "t": 414}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 415}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 457}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 461}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 465}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 467}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 509}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 533}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 537}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 542}, {"source": "BANQUO", "target": "MACBETH", "scene": 0, "t": 550}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 0, "t": 425}, {"source": "BANQUO", "target": "THIRD WITCH", "scene": 0, "t": 428}, {"source": "FIRST WITCH", "target": "BANQUO", "scene": 0, "t": 439}, {"source": "ROSS", "target": "BANQUO", "scene": 0, "t": 471}, {"source": "ANGUS", "target": "ROSS", "scene": 0, "t": 483}, {"source": "ROSS", "target": "ANGUS", "scene": 0, "t": 487}, {"source": "BANQUO", "target": "ROSS", "scene": 0, "t": 491}, {"source": "ANGUS", "target": "MACBETH", "scene": 0, "t": 494}, {"source": "MACBETH", "target": "ANGUS", "scene": 0, "t": 502}, {"source": "MACBETH", "target": "ROSS", "scene": 0, "t": 502}, {"source": "DUNCAN", "target": "MALCOLM", "scene": 0, "t": 574}, {"source": "MACBETH", "target": "DUNCAN", "scene": 0, "t": 589}, {"source": "MACBETH", "target": "DUNCAN", "scene": 0, "t": 614}, {"source": "MACBETH", "target": "DUNCAN", "scene": 0, "t": 619}, {"source": "MACBETH", "target": "DUNCAN", "scene": 0, "t": 792}, {"source": "DUNCAN", "target": "MACBETH", "scene": 0, "t": 595}, {"source": "DUNCAN", "target": "MACBETH", "scene": 0, "t": 618}, {"source": "DUNCAN", "target": "MACBETH", "scene": 0, "t": 625}, {"source": "BANQUO", "target": "DUNCAN", "scene": 0, "t": 601}, {"source": "BANQUO", "target": "DUNCAN", "scene": 0, "t": 744}, {"source": "DUNCAN", "target": "BANQUO", "scene": 0, "t": 603}, {"source": "DUNCAN", "target": "BANQUO", "scene": 0, "t": 755}, {"source": "LADY MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 639}, {"source": "MESSENGER", "target": "LADY MACBETH", "scene": 0, "t": 676}, {"source": "MESSENGER", "target": "LADY MACBETH", "scene": 0, "t": 680}, {"source": "LADY MACBETH", "target": "MESSENGER", "scene": 0, "t": 677}, {"source": "LADY MACBETH", "target": "MESSENGER", "scene": 0, "t": 684}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 711}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 714}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 726}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 826}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 828}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 844}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 860}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 875}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 0, "t": 884}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 713}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 715}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 727}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 824}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 827}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 833}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 847}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 861}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 0, "t": 881}, {"source": "LADY MACBETH", "target": "DUNCAN", "scene": 0, "t": 760}, {"source": "LADY MACBETH", "target": "DUNCAN", "scene": 0, "t": 773}, {"source": "DUNCAN", "target": "LADY MACBETH", "scene": 0, "t": 767}, {"source": "DUNCAN", "target": "LADY MACBETH", "scene": 0, "t": 777}, {"source": "BANQUO", "target": "BANQUO", "scene": 1, "t": 902}, {"source": "FLEANCE", "target": "BANQUO", "scene": 1, "t": 903}, {"source": "FLEANCE", "target": "BANQUO", "scene": 1, "t": 905}, {"source": "BANQUO", "target": "FLEANCE", "scene": 1, "t": 904}, {"source": "BANQUO", "target": "FLEANCE", "scene": 1, "t": 906}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 917}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 924}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 930}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 935}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 941}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 944}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 1225}, {"source": "MACBETH", "target": "BANQUO", "scene": 1, "t": 1283}, {"source": "BANQUO", "target": "MACBETH", "scene": 1, "t": 918}, {"source": "BANQUO", "target": "MACBETH", "scene": 1, "t": 927}, {"source": "BANQUO", "target": "MACBETH", "scene": 1, "t": 934}, {"source": "BANQUO", "target": "MACBETH", "scene": 1, "t": 937}, {"source": "BANQUO", "target": "MACBETH", "scene": 1, "t": 942}, {"source": "BANQUO", "target": "MACBETH", "scene": 1, "t": 1285}, {"source": "LADY MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 988}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 998}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1008}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1011}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1013}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1015}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1018}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1020}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1026}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1031}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1036}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1043}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1053}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1062}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 1, "t": 1082}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 999}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1009}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1012}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1014}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1017}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1019}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1025}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1030}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1034}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1042}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1046}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1056}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1072}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 1, "t": 1260}, {"source": "PORTER", "target": "PORTER", "scene": 1, "t": 1095}, {"source": "MACDUFF", "target": "PORTER", "scene": 1, "t": 1123}, {"source": "MACDUFF", "target": "PORTER", "scene": 1, "t": 1127}, {"source": "MACDUFF", "target": "PORTER", "scene": 1, "t": 1141}, {"source": "MACDUFF", "target": "PORTER", "scene": 1, "t": 1147}, {"source": "PORTER", "target": "MACDUFF", "scene": 1, "t": 1125}, {"source": "PORTER", "target": "MACDUFF", "scene": 1, "t": 1128}, {"source": "PORTER", "target": "MACDUFF", "scene": 1, "t": 1142}, {"source": "LENNOX", "target": "MACDUFF", "scene": 1, "t": 1152}, {"source": "MACBETH", "target": "LENNOX", "scene": 1, "t": 1153}, {"source": "MACBETH", "target": "LENNOX", "scene": 1, "t": 1166}, {"source": "MACBETH", "target": "LENNOX", "scene": 1, "t": 1175}, {"source": "MACBETH", "target": "LENNOX", "scene": 1, "t": 1246}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1154}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1156}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1159}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1184}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1238}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1248}, {"source": "MACDUFF", "target": "MACBETH", "scene": 1, "t": 1285}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1155}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1158}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1161}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1183}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1188}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1249}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1282}, {"source": "MACBETH", "target": "MACDUFF", "scene": 1, "t": 1283}, {"source": "LENNOX", "target": "MACBETH", "scene": 1, "t": 1165}, {"source": "LENNOX", "target": "MACBETH", "scene": 1, "t": 1167}, {"source": "LENNOX", "target": "MACBETH", "scene": 1, "t": 1176}, {"source": "LENNOX", "target": "MACBETH", "scene": 1, "t": 1189}, {"source": "MACDUFF", "target": "LENNOX", "scene": 1, "t": 1181}, {"source": "MACDUFF", "target": "LENNOX", "scene": 1, "t": 1190}, {"source": "LADY MACBETH", "target": "MACDUFF", "scene": 1, "t": 1205}, {"source": "LADY MACBETH", "target": "MACDUFF", "scene": 1, "t": 1217}, {"source": "LADY MACBETH", "target": "MACDUFF", "scene": 1, "t": 1282}, {"source": "MACDUFF", "target": "LADY MACBETH", "scene": 1, "t": 1208}, {"source": "MACDUFF", "target": "LADY MACBETH", "scene": 1, "t": 1261}, {"source": "BANQUO", "target": "LADY MACBETH", "scene": 1, "t": 1219}, {"source": "DONALBAIN", "target": "MACBETH", "scene": 1, "t": 1234}, {"source": "MACBETH", "target": "DONALBAIN", "scene": 1, "t": 1235}, {"source": "MACBETH", "target": "DONALBAIN", "scene": 1, "t": 1283}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 1, "t": 1239}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 1, "t": 1262}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 1, "t": 1282}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 1, "t": 1287}, {"source": "LENNOX", "target": "MALCOLM", "scene": 1, "t": 1240}, {"source": "MALCOLM", "target": "DONALBAIN", "scene": 1, "t": 1262}, {"source": "MALCOLM", "target": "DONALBAIN", "scene": 1, "t": 1270}, {"source": "MALCOLM", "target": "DONALBAIN", "scene": 1, "t": 1287}, {"source": "MALCOLM", "target": "DONALBAIN", "scene": 1, "t": 1294}, {"source": "DONALBAIN", "target": "MALCOLM", "scene": 1, "t": 1264}, {"source": "DONALBAIN", "target": "MALCOLM", "scene": 1, "t": 1290}, {"source": "BANQUO", "target": "MALCOLM", "scene": 1, "t": 1272}, {"source": "MACDUFF", "target": "BANQUO", "scene": 1, "t": 1281}, {"source": "BANQUO", "target": "MACDUFF", "scene": 1, "t": 1282}, {"source": "MACBETH", "target": "MALCOLM", "scene": 1, "t": 1283}, {"source": "MALCOLM", "target": "MACBETH", "scene": 1, "t": 1285}, {"source": "MALCOLM", "target": "MACBETH", "scene": 1, "t": 1287}, {"source": "MALCOLM", "target": "BANQUO", "scene": 1, "t": 1287}, {"source": "OLD MAN", "target": "OLD MAN", "scene": 1, "t": 1310}, {"source": "ROSS", "target": "OLD MAN", "scene": 1, "t": 1314}, {"source": "ROSS", "target": "OLD MAN", "scene": 1, "t": 1325}, {"source": "ROSS", "target": "OLD MAN", "scene": 1, "t": 1331}, {"source": "OLD MAN", "target": "ROSS", "scene": 1, "t": 1321}, {"source": "OLD MAN", "target": "ROSS", "scene": 1, "t": 1330}, {"source": "OLD MAN", "target": "ROSS", "scene": 1, "t": 1364}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1338}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1340}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1343}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1351}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1354}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1358}, {"source": "MACDUFF", "target": "ROSS", "scene": 1, "t": 1360}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1339}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1341}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1347}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1353}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1357}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1359}, {"source": "ROSS", "target": "MACDUFF", "scene": 1, "t": 1363}, {"source": "BANQUO", "target": "BANQUO", "scene": 2, "t": 1380}, {"source": "MACBETH", "target": "BANQUO", "scene": 2, "t": 1394}, {"source": "MACBETH", "target": "BANQUO", "scene": 2, "t": 1404}, {"source": "MACBETH", "target": "BANQUO", "scene": 2, "t": 1406}, {"source": "MACBETH", "target": "BANQUO", "scene": 2, "t": 1414}, {"source": "MACBETH", "target": "BANQUO", "scene": 2, "t": 1416}, {"source": "MACBETH", "target": "BANQUO", "scene": 2, "t": 1424}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1395}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1587}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1597}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1600}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1607}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1682}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1717}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1754}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1768}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1770}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1780}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1799}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1813}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1837}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1840}, {"source": "LADY MACBETH", "target": "MACBETH", "scene": 2, "t": 1852}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1398}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1573}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1590}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1598}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1601}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1608}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1687}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1723}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1752}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1763}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1769}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1771}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1782}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1802}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1816}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1832}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1838}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1841}, {"source": "MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1853}, {"source": "BANQUO", "target": "MACBETH", "scene": 2, "t": 1400}, {"source": "BANQUO", "target": "MACBETH", "scene": 2, "t": 1405}, {"source": "BANQUO", "target": "MACBETH", "scene": 2, "t": 1410}, {"source": "BANQUO", "target": "MACBETH", "scene": 2, "t": 1415}, {"source": "BANQUO", "target": "MACBETH", "scene": 2, "t": 1423}, {"source": "ATTENDANT", "target": "MACBETH", "scene": 2, "t": 1434}, {"source": "MACBETH", "target": "ATTENDANT", "scene": 2, "t": 1435}, {"source": "FIRST MURTHERER", "target": "MACBETH", "scene": 2, "t": 1467}, {"source": "FIRST MURTHERER", "target": "MACBETH", "scene": 2, "t": 1478}, {"source": "FIRST MURTHERER", "target": "MACBETH", "scene": 2, "t": 1486}, {"source": "FIRST MURTHERER", "target": "MACBETH", "scene": 2, "t": 1514}, {"source": "FIRST MURTHERER", "target": "MACBETH", "scene": 2, "t": 1542}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1468}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1479}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1487}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1512}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1515}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1529}, {"source": "MACBETH", "target": "FIRST MURTHERER", "scene": 2, "t": 1543}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1504}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1514}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1526}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1542}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1693}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1696}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1700}, {"source": "SECOND MURTHERER", "target": "MACBETH", "scene": 2, "t": 1708}, {"source": "FIRST MURTHERER", "target": "SECOND MURTHERER", "scene": 2, "t": 1508}, {"source": "FIRST MURTHERER", "target": "SECOND MURTHERER", "scene": 2, "t": 1528}, {"source": "FIRST MURTHERER", "target": "SECOND MURTHERER", "scene": 2, "t": 1634}, {"source": "FIRST MURTHERER", "target": "SECOND MURTHERER", "scene": 2, "t": 1644}, {"source": "FIRST MURTHERER", "target": "SECOND MURTHERER", "scene": 2, "t": 1664}, {"source": "MACBETH", "target": "SECOND MURTHERER", "scene": 2, "t": 1515}, {"source": "MACBETH", "target": "SECOND MURTHERER", "scene": 2, "t": 1543}, {"source": "MACBETH", "target": "SECOND MURTHERER", "scene": 2, "t": 1694}, {"source": "MACBETH", "target": "SECOND MURTHERER", "scene": 2, "t": 1697}, {"source": "MACBETH", "target": "SECOND MURTHERER", "scene": 2, "t": 1702}, {"source": "MACBETH", "target": "SECOND MURTHERER", "scene": 2, "t": 1711}, {"source": "LADY MACBETH", "target": "LADY MACBETH", "scene": 2, "t": 1556}, {"source": "SERVANT", "target": "LADY MACBETH", "scene": 2, "t": 1557}, {"source": "SERVANT", "target": "LADY MACBETH", "scene": 2, "t": 1560}, {"source": "LADY MACBETH", "target": "SERVANT", "scene": 2, "t": 1558}, {"source": "LADY MACBETH", "target": "SERVANT", "scene": 2, "t": 1561}, {"source": "FIRST MURTHERER", "target": "FIRST MURTHERER", "scene": 2, "t": 1629}, {"source": "THIRD MURTHERER", "target": "FIRST MURTHERER", "scene": 2, "t": 1630}, {"source": "THIRD MURTHERER", "target": "FIRST MURTHERER", "scene": 2, "t": 1639}, {"source": "THIRD MURTHERER", "target": "FIRST MURTHERER", "scene": 2, "t": 1645}, {"source": "THIRD MURTHERER", "target": "FIRST MURTHERER", "scene": 2, "t": 1661}, {"source": "SECOND MURTHERER", "target": "THIRD MURTHERER", "scene": 2, "t": 1631}, {"source": "SECOND MURTHERER", "target": "THIRD MURTHERER", "scene": 2, "t": 1648}, {"source": "SECOND MURTHERER", "target": "THIRD MURTHERER", "scene": 2, "t": 1662}, {"source": "BANQUO", "target": "THIRD MURTHERER", "scene": 2, "t": 1640}, {"source": "SECOND MURTHERER", "target": "BANQUO", "scene": 2, "t": 1641}, {"source": "THIRD MURTHERER", "target": "SECOND MURTHERER", "scene": 2, "t": 1652}, {"source": "FIRST MURTHERER", "target": "THIRD MURTHERER", "scene": 2, "t": 1653}, {"source": "FIRST MURTHERER", "target": "THIRD MURTHERER", "scene": 2, "t": 1660}, {"source": "BANQUO", "target": "FIRST MURTHERER", "scene": 2, "t": 1654}, {"source": "BANQUO", "target": "FIRST MURTHERER", "scene": 2, "t": 1657}, {"source": "FIRST MURTHERER", "target": "BANQUO", "scene": 2, "t": 1655}, {"source": "THIRD MURTHERER", "target": "BANQUO", "scene": 2, "t": 1659}, {"source": "MACBETH", "target": "MACBETH", "scene": 2, "t": 1675}, {"source": "LORDS", "target": "MACBETH", "scene": 2, "t": 1677}, {"source": "LORDS", "target": "MACBETH", "scene": 2, "t": 1742}, {"source": "LORDS", "target": "MACBETH", "scene": 2, "t": 1791}, {"source": "MACBETH", "target": "LORDS", "scene": 2, "t": 1678}, {"source": "MACBETH", "target": "LORDS", "scene": 2, "t": 1743}, {"source": "MACBETH", "target": "LORDS", "scene": 2, "t": 1795}, {"source": "LENNOX", "target": "MACBETH", "scene": 2, "t": 1726}, {"source": "LENNOX", "target": "MACBETH", "scene": 2, "t": 1738}, {"source": "LENNOX", "target": "MACBETH", "scene": 2, "t": 1740}, {"source": "MACBETH", "target": "LENNOX", "scene": 2, "t": 1730}, {"source": "MACBETH", "target": "LENNOX", "scene": 2, "t": 1739}, {"source": "MACBETH", "target": "LENNOX", "scene": 2, "t": 1741}, {"source": "ROSS", "target": "MACBETH", "scene": 2, "t": 1734}, {"source": "ROSS", "target": "MACBETH", "scene": 2, "t": 1745}, {"source": "ROSS", "target": "MACBETH", "scene": 2, "t": 1823}, {"source": "MACBETH", "target": "ROSS", "scene": 2, "t": 1737}, {"source": "LADY MACBETH", "target": "ROSS", "scene": 2, "t": 1746}, {"source": "LADY MACBETH", "target": "ROSS", "scene": 2, "t": 1824}, {"source": "LENNOX", "target": "LADY MACBETH", "scene": 2, "t": 1828}, {"source": "LADY MACBETH", "target": "LENNOX", "scene": 2, "t": 1830}, {"source": "FIRST WITCH", "target": "FIRST WITCH", "scene": 2, "t": 1865}, {"source": "HECATE", "target": "FIRST WITCH", "scene": 2, "t": 1866}, {"source": "FIRST WITCH", "target": "HECATE", "scene": 2, "t": 1902}, {"source": "LENNOX", "target": "LENNOX", "scene": 2, "t": 1913}, {"source": "LORD", "target": "LENNOX", "scene": 2, "t": 1937}, {"source": "LORD", "target": "LENNOX", "scene": 2, "t": 1954}, {"source": "LORD", "target": "LENNOX", "scene": 2, "t": 1965}, {"source": "LENNOX", "target": "LORD", "scene": 2, "t": 1953}, {"source": "LENNOX", "target": "LORD", "scene": 2, "t": 1958}, {"source": "FIRST WITCH", "target": "FIRST WITCH", "scene": 3, "t": 1979}, {"source": "FIRST WITCH", "target": "FIRST WITCH", "scene": 3, "t": 1988}, {"source": "FIRST WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2059}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 1980}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 1988}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 1990}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2015}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2050}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2059}, {"source": "SECOND WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2118}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 3, "t": 1981}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 3, "t": 1998}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 3, "t": 2000}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 3, "t": 2051}, {"source": "THIRD WITCH", "target": "SECOND WITCH", "scene": 3, "t": 2119}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 3, "t": 1982}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2013}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2052}, {"source": "FIRST WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2120}, {"source": "THIRD WITCH", "target": "FIRST WITCH", "scene": 3, "t": 1988}, {"source": "THIRD WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2000}, {"source": "THIRD WITCH", "target": "FIRST WITCH", "scene": 3, "t": 2059}, {"source": "SECOND WITCH", "target": "SECOND WITCH", "scene": 3, "t": 1990}, {"source": "SECOND WITCH", "target": "SECOND WITCH", "scene": 3, "t": 1998}, {"source": "SECOND WITCH", "target": "SECOND WITCH", "scene": 3, "t": 2015}, {"source": "SECOND WITCH", "target": "THIRD WITCH", "scene": 3, "t": 1990}, {"source": "SECOND WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2013}, {"source": "SECOND WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2015}, {"source": "SECOND WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2120}, {"source": "FIRST WITCH", "target": "SECOND WITCH", "scene": 3, "t": 1998}, {"source": "THIRD WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2000}, {"source": "THIRD WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2013}, {"source": "THIRD WITCH", "target": "THIRD WITCH", "scene": 3, "t": 2120}, {"source": "HECATE", "target": "SECOND WITCH", "scene": 3, "t": 2020}, {"source": "SECOND WITCH", "target": "HECATE", "scene": 3, "t": 2027}, {"source": "MACBETH", "target": "SECOND WITCH", "scene": 3, "t": 2034}, {"source": "MACBETH", "target": "SECOND WITCH", "scene": 3, "t": 2037}, {"source": "MACBETH", "target": "SECOND WITCH", "scene": 3, "t": 2064}, {"source": "MACBETH", "target": "SECOND WITCH", "scene": 3, "t": 2113}, {"source": "MACBETH", "target": "SECOND WITCH", "scene": 3, "t": 2126}, {"source": "THIRD WITCH", "target": "MACBETH", "scene": 3, "t": 2036}, {"source": "THIRD WITCH", "target": "MACBETH", "scene": 3, "t": 2096}, {"source": "THIRD WITCH", "target": "MACBETH", "scene": 3, "t": 2112}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2036}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2049}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2055}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2065}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2072}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2096}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2112}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2117}, {"source": "FIRST WITCH", "target": "MACBETH", "scene": 3, "t": 2139}, {"source": "SECOND WITCH", "target": "MACBETH", "scene": 3, "t": 2036}, {"source": "SECOND WITCH", "target": "MACBETH", "scene": 3, "t": 2096}, {"source": "SECOND WITCH", "target": "MACBETH", "scene": 3, "t": 2112}, {"source": "MACBETH", "target": "THIRD WITCH", "scene": 3, "t": 2037}, {"source": "MACBETH", "target": "THIRD WITCH", "scene": 3, "t": 2064}, {"source": "MACBETH", "target": "THIRD WITCH", "scene": 3, "t": 2113}, {"source": "MACBETH", "target": "THIRD WITCH", "scene": 3, "t": 2126}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 3, "t": 2037}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 3, "t": 2054}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 3, "t": 2064}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 3, "t": 2113}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 3, "t": 2126}, {"source": "MACBETH", "target": "FIRST WITCH", "scene": 3, "t": 2149}, {"source": "FIRST APPARITION", "target": "FIRST WITCH", "scene": 3, "t": 2067}, {"source": "MACBETH", "target": "FIRST APPARITION", "scene": 3, "t": 2070}, {"source": "MACBETH", "target": "FIRST APPARITION", "scene": 3, "t": 2113}, {"source": "SECOND APPARITION", "target": "FIRST WITCH", "scene": 3, "t": 2077}, {"source": "MACBETH", "target": "SECOND APPARITION", "scene": 3, "t": 2078}, {"source": "MACBETH", "target": "SECOND APPARITION", "scene": 3, "t": 2083}, {"source": "MACBETH", "target": "SECOND APPARITION", "scene": 3, "t": 2113}, {"source": "SECOND APPARITION", "target": "MACBETH", "scene": 3, "t": 2079}, {"source": "SECOND APPARITION", "target": "MACBETH", "scene": 3, "t": 2096}, {"source": "SECOND APPARITION", "target": "MACBETH", "scene": 3, "t": 2112}, {"source": "FIRST APPARITION", "target": "MACBETH", "scene": 3, "t": 2096}, {"source": "FIRST APPARITION", "target": "MACBETH", "scene": 3, "t": 2112}, {"source": "THIRD APPARITION", "target": "SECOND APPARITION", "scene": 3, "t": 2097}, {"source": "THIRD APPARITION", "target": "THIRD WITCH", "scene": 3, "t": 2097}, {"source": "THIRD APPARITION", "target": "MACBETH", "scene": 3, "t": 2097}, {"source": "THIRD APPARITION", "target": "MACBETH", "scene": 3, "t": 2112}, {"source": "THIRD APPARITION", "target": "FIRST WITCH", "scene": 3, "t": 2097}, {"source": "THIRD APPARITION", "target": "SECOND WITCH", "scene": 3, "t": 2097}, {"source": "THIRD APPARITION", "target": "FIRST APPARITION", "scene": 3, "t": 2097}, {"source": "MACBETH", "target": "THIRD APPARITION", "scene": 3, "t": 2102}, {"source": "MACBETH", "target": "THIRD APPARITION", "scene": 3, "t": 2113}, {"source": "LENNOX", "target": "MACBETH", "scene": 3, "t": 2155}, {"source": "LENNOX", "target": "MACBETH", "scene": 3, "t": 2157}, {"source": "LENNOX", "target": "MACBETH", "scene": 3, "t": 2159}, {"source": "LENNOX", "target": "MACBETH", "scene": 3, "t": 2163}, {"source": "LENNOX", "target": "MACBETH", "scene": 3, "t": 2166}, {"source": "MACBETH", "target": "LENNOX", "scene": 3, "t": 2156}, {"source": "MACBETH", "target": "LENNOX", "scene": 3, "t": 2158}, {"source": "MACBETH", "target": "LENNOX", "scene": 3, "t": 2160}, {"source": "MACBETH", "target": "LENNOX", "scene": 3, "t": 2165}, {"source": "MACBETH", "target": "LENNOX", "scene": 3, "t": 2167}, {"source": "LADY MACDUFF", "target": "LADY MACDUFF", "scene": 3, "t": 2189}, {"source": "ROSS", "target": "LADY MACDUFF", "scene": 3, "t": 2190}, {"source": "ROSS", "target": "LADY MACDUFF", "scene": 3, "t": 2194}, {"source": "ROSS", "target": "LADY MACDUFF", "scene": 3, "t": 2205}, {"source": "ROSS", "target": "LADY MACDUFF", "scene": 3, "t": 2219}, {"source": "LADY MACDUFF", "target": "ROSS", "scene": 3, "t": 2191}, {"source": "LADY MACDUFF", "target": "ROSS", "scene": 3, "t": 2196}, {"source": "LADY MACDUFF", "target": "ROSS", "scene": 3, "t": 2218}, {"source": "LADY MACDUFF", "target": "ROSS", "scene": 3, "t": 2222}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2224}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2226}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2229}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2232}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2234}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2238}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2240}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2242}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2245}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2247}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2249}, {"source": "SON", "target": "LADY MACDUFF", "scene": 3, "t": 2255}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2225}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2227}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2231}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2233}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2235}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2239}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2241}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2243}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2246}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2248}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2252}, {"source": "LADY MACDUFF", "target": "SON", "scene": 3, "t": 2257}, {"source": "MESSENGER", "target": "LADY MACDUFF", "scene": 3, "t": 2261}, {"source": "LADY MACDUFF", "target": "MESSENGER", "scene": 3, "t": 2270}, {"source": "FIRST MURTHERER", "target": "LADY MACDUFF", "scene": 3, "t": 2280}, {"source": "FIRST MURTHERER", "target": "LADY MACDUFF", "scene": 3, "t": 2283}, {"source": "LADY MACDUFF", "target": "FIRST MURTHERER", "scene": 3, "t": 2281}, {"source": "SON", "target": "FIRST MURTHERER", "scene": 3, "t": 2284}, {"source": "SON", "target": "FIRST MURTHERER", "scene": 3, "t": 2288}, {"source": "FIRST MURTHERER", "target": "SON", "scene": 3, "t": 2285}, {"source": "MALCOLM", "target": "MALCOLM", "scene": 3, "t": 2301}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2303}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2320}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2328}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2336}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2356}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2363}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2376}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2396}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2413}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2416}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2453}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2465}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2483}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2485}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2549}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2558}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2563}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 3, "t": 2573}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2310}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2321}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2329}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2343}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2357}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2366}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2387}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2403}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2414}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2429}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2466}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2484}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2486}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2502}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2562}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2571}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 3, "t": 2579}, {"source": "MALCOLM", "target": "DOCTOR", "scene": 3, "t": 2458}, {"source": "MALCOLM", "target": "DOCTOR", "scene": 3, "t": 2464}, {"source": "DOCTOR", "target": "MALCOLM", "scene": 3, "t": 2459}, {"source": "ROSS", "target": "MALCOLM", "scene": 3, "t": 2488}, {"source": "ROSS", "target": "MALCOLM", "scene": 3, "t": 2503}, {"source": "ROSS", "target": "MALCOLM", "scene": 3, "t": 2525}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2489}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2500}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2505}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2507}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2509}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2511}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2529}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2535}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2540}, {"source": "MACDUFF", "target": "ROSS", "scene": 3, "t": 2552}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2490}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2506}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2508}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2510}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2512}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2532}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2537}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2541}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2550}, {"source": "ROSS", "target": "MACDUFF", "scene": 3, "t": 2554}, {"source": "MALCOLM", "target": "ROSS", "scene": 3, "t": 2520}, {"source": "MALCOLM", "target": "ROSS", "scene": 3, "t": 2545}, {"source": "MALCOLM", "target": "ROSS", "scene": 3, "t": 2555}, {"source": "DOCTOR", "target": "DOCTOR", "scene": 4, "t": 2598}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2600}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2612}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2614}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2622}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2625}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2627}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2651}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2658}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2661}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2680}, {"source": "GENTLEWOMAN", "target": "DOCTOR", "scene": 4, "t": 2690}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2607}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2613}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2621}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2624}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2626}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2660}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2662}, {"source": "DOCTOR", "target": "GENTLEWOMAN", "scene": 4, "t": 2681}, {"source": "LADY MACBETH", "target": "GENTLEWOMAN", "scene": 4, "t": 2631}, {"source": "LADY MACBETH", "target": "GENTLEWOMAN", "scene": 4, "t": 2654}, {"source": "DOCTOR", "target": "LADY MACBETH", "scene": 4, "t": 2632}, {"source": "DOCTOR", "target": "LADY MACBETH", "scene": 4, "t": 2644}, {"source": "DOCTOR", "target": "LADY MACBETH", "scene": 4, "t": 2650}, {"source": "DOCTOR", "target": "LADY MACBETH", "scene": 4, "t": 2657}, {"source": "DOCTOR", "target": "LADY MACBETH", "scene": 4, "t": 2672}, {"source": "DOCTOR", "target": "LADY MACBETH", "scene": 4, "t": 2679}, {"source": "LADY MACBETH", "target": "DOCTOR", "scene": 4, "t": 2635}, {"source": "LADY MACBETH", "target": "DOCTOR", "scene": 4, "t": 2645}, {"source": "LADY MACBETH", "target": "DOCTOR", "scene": 4, "t": 2667}, {"source": "LADY MACBETH", "target": "DOCTOR", "scene": 4, "t": 2673}, {"source": "MENTEITH", "target": "MENTEITH", "scene": 4, "t": 2701}, {"source": "ANGUS", "target": "MENTEITH", "scene": 4, "t": 2706}, {"source": "CAITHNESS", "target": "ANGUS", "scene": 4, "t": 2708}, {"source": "LENNOX", "target": "CAITHNESS", "scene": 4, "t": 2709}, {"source": "LENNOX", "target": "CAITHNESS", "scene": 4, "t": 2735}, {"source": "MENTEITH", "target": "LENNOX", "scene": 4, "t": 2713}, {"source": "CAITHNESS", "target": "MENTEITH", "scene": 4, "t": 2714}, {"source": "CAITHNESS", "target": "MENTEITH", "scene": 4, "t": 2730}, {"source": "ANGUS", "target": "CAITHNESS", "scene": 4, "t": 2719}, {"source": "MENTEITH", "target": "ANGUS", "scene": 4, "t": 2726}, {"source": "MACBETH", "target": "MACBETH", "scene": 4, "t": 2747}, {"source": "MACBETH", "target": "MACBETH", "scene": 4, "t": 2872}, {"source": "MACBETH", "target": "MACBETH", "scene": 4, "t": 2966}, {"source": "MACBETH", "target": "MACBETH", "scene": 4, "t": 3021}, {"source": "SERVANT", "target": "MACBETH", "scene": 4, "t": 2762}, {"source": "SERVANT", "target": "MACBETH", "scene": 4, "t": 2764}, {"source": "SERVANT", "target": "MACBETH", "scene": 4, "t": 2769}, {"source": "MACBETH", "target": "SERVANT", "scene": 4, "t": 2763}, {"source": "MACBETH", "target": "SERVANT", "scene": 4, "t": 2765}, {"source": "MACBETH", "target": "SERVANT", "scene": 4, "t": 2770}, {"source": "SEYTON", "target": "MACBETH", "scene": 4, "t": 2785}, {"source": "SEYTON", "target": "MACBETH", "scene": 4, "t": 2787}, {"source": "SEYTON", "target": "MACBETH", "scene": 4, "t": 2790}, {"source": "SEYTON", "target": "MACBETH", "scene": 4, "t": 2881}, {"source": "SEYTON", "target": "MACBETH", "scene": 4, "t": 2892}, {"source": "MACBETH", "target": "SEYTON", "scene": 4, "t": 2786}, {"source": "MACBETH", "target": "SEYTON", "scene": 4, "t": 2788}, {"source": "MACBETH", "target": "SEYTON", "scene": 4, "t": 2791}, {"source": "MACBETH", "target": "SEYTON", "scene": 4, "t": 2882}, {"source": "MACBETH", "target": "SEYTON", "scene": 4, "t": 2893}, {"source": "DOCTOR", "target": "MACBETH", "scene": 4, "t": 2795}, {"source": "DOCTOR", "target": "MACBETH", "scene": 4, "t": 2805}, {"source": "DOCTOR", "target": "MACBETH", "scene": 4, "t": 2817}, {"source": "DOCTOR", "target": "MACBETH", "scene": 4, "t": 2822}, {"source": "MACBETH", "target": "DOCTOR", "scene": 4, "t": 2798}, {"source": "MACBETH", "target": "DOCTOR", "scene": 4, "t": 2807}, {"source": "MACBETH", "target": "DOCTOR", "scene": 4, "t": 2819}, {"source": "MALCOLM", "target": "MALCOLM", "scene": 4, "t": 2835}, {"source": "MALCOLM", "target": "MALCOLM", "scene": 4, "t": 2945}, {"source": "MALCOLM", "target": "MALCOLM", "scene": 4, "t": 3074}, {"source": "MENTEITH", "target": "MALCOLM", "scene": 4, "t": 2837}, {"source": "SIWARD", "target": "MENTEITH", "scene": 4, "t": 2838}, {"source": "MENTEITH", "target": "SIWARD", "scene": 4, "t": 2839}, {"source": "MALCOLM", "target": "MENTEITH", "scene": 4, "t": 2840}, {"source": "SOLDIERS", "target": "MALCOLM", "scene": 4, "t": 2844}, {"source": "SIWARD", "target": "SOLDIERS", "scene": 4, "t": 2845}, {"source": "MALCOLM", "target": "SIWARD", "scene": 4, "t": 2848}, {"source": "MALCOLM", "target": "SIWARD", "scene": 4, "t": 3008}, {"source": "MALCOLM", "target": "SIWARD", "scene": 4, "t": 3077}, {"source": "MALCOLM", "target": "SIWARD", "scene": 4, "t": 3093}, {"source": "MALCOLM", "target": "SIWARD", "scene": 4, "t": 3108}, {"source": "MACDUFF", "target": "MALCOLM", "scene": 4, "t": 2853}, {"source": "SIWARD", "target": "MACDUFF", "scene": 4, "t": 2856}, {"source": "SIWARD", "target": "MACDUFF", "scene": 4, "t": 3003}, {"source": "SIWARD", "target": "MACDUFF", "scene": 4, "t": 3107}, {"source": "MESSENGER", "target": "MACBETH", "scene": 4, "t": 2909}, {"source": "MESSENGER", "target": "MACBETH", "scene": 4, "t": 2913}, {"source": "MESSENGER", "target": "MACBETH", "scene": 4, "t": 2917}, {"source": "MACBETH", "target": "MESSENGER", "scene": 4, "t": 2912}, {"source": "MACBETH", "target": "MESSENGER", "scene": 4, "t": 2916}, {"source": "MACBETH", "target": "MESSENGER", "scene": 4, "t": 2920}, {"source": "SIWARD", "target": "MALCOLM", "scene": 4, "t": 2951}, {"source": "SIWARD", "target": "MALCOLM", "scene": 4, "t": 3010}, {"source": "SIWARD", "target": "MALCOLM", "scene": 4, "t": 3075}, {"source": "SIWARD", "target": "MALCOLM", "scene": 4, "t": 3095}, {"source": "MACDUFF", "target": "SIWARD", "scene": 4, "t": 2954}, {"source": "MACDUFF", "target": "SIWARD", "scene": 4, "t": 3101}, {"source": "YOUNG SIWARD", "target": "MACBETH", "scene": 4, "t": 2973}, {"source": "YOUNG SIWARD", "target": "MACBETH", "scene": 4, "t": 2975}, {"source": "YOUNG SIWARD", "target": "MACBETH", "scene": 4, "t": 2978}, {"source": "MACBETH", "target": "YOUNG SIWARD", "scene": 4, "t": 2974}, {"source": "MACBETH", "target": "YOUNG SIWARD", "scene": 4, "t": 2977}, {"source": "MACBETH", "target": "YOUNG SIWARD", "scene": 4, "t": 2980}, {"source": "MACDUFF", "target": "MACBETH", "scene": 4, "t": 2990}, {"source": "MACDUFF", "target": "MACBETH", "scene": 4, "t": 3027}, {"source": "MACDUFF", "target": "MACBETH", "scene": 4, "t": 3031}, {"source": "MACDUFF", "target": "MACBETH", "scene": 4, "t": 3040}, {"source": "MACDUFF", "target": "MACBETH", "scene": 4, "t": 3050}, {"source": "MACBETH", "target": "MACDUFF", "scene": 4, "t": 3028}, {"source": "MACBETH", "target": "MACDUFF", "scene": 4, "t": 3034}, {"source": "MACBETH", "target": "MACDUFF", "scene": 4, "t": 3044}, {"source": "MACBETH", "target": "MACDUFF", "scene": 4, "t": 3055}, {"source": "ROSS", "target": "MALCOLM", "scene": 4, "t": 3078}, {"source": "SIWARD", "target": "ROSS", "scene": 4, "t": 3083}, {"source": "SIWARD", "target": "ROSS", "scene": 4, "t": 3087}, {"source": "SIWARD", "target": "ROSS", "scene": 4, "t": 3089}, {"source": "ROSS", "target": "SIWARD", "scene": 4, "t": 3084}, {"source": "ROSS", "target": "SIWARD", "scene": 4, "t": 3088}, {"source": "MACDUFF", "target": "MACDUFF", "scene": 4, "t": 3107}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 4, "t": 3107}, {"source": "MALCOLM", "target": "MACDUFF", "scene": 4, "t": 3108}, {"source": "ROSS", "target": "MACDUFF", "scene": 4, "t": 3107}, {"source": "MALCOLM", "target": "ROSS", "scene": 4, "t": 3108}], "Y": [{"h": 0, "name": "FIRST WITCH", "scene": 3}, {"h": -6, "name": "LENNOX", "scene": 1}, {"h": -24, "name": "DONALBAIN", "scene": 1}, {"h": -22, "name": "MACDUFF", "scene": 3}, {"h": -12, "name": "MESSENGER", "scene": 0}, {"h": -27, "name": "SIWARD", "scene": 4}, {"h": -14, "name": "SERVANT", "scene": 2}, {"h": -18, "name": "FIRST MURTHERER", "scene": 2}, {"h": -21, "name": "FIRST WITCH", "scene": 0}, {"h": -10, "name": "LADY MACBETH", "scene": 1}, {"h": -18, "name": "YOUNG SIWARD", "scene": 4}, {"h": -26, "name": "GENTLEWOMAN", "scene": 4}, {"h": -2, "name": "THIRD APPARITION", "scene": 3}, {"h": -4, "name": "SECOND APPARITION", "scene": 3}, {"h": -6, "name": "LENNOX", "scene": 2}, {"h": -23, "name": "MALCOLM", "scene": 1}, {"h": -19, "name": "BANQUO", "scene": 1}, {"h": -13, "name": "MACBETH", "scene": 0}, {"h": -19, "name": "MENTEITH", "scene": 4}, {"h": -29, "name": "MALCOLM", "scene": 4}, {"h": -6, "name": "LENNOX", "scene": 3}, {"h": 1, "name": "SECOND WITCH", "scene": 3}, {"h": -17, "name": "SERVANT", "scene": 4}, {"h": -24, "name": "MESSENGER", "scene": 3}, {"h": -28, "name": "LADY MACBETH", "scene": 4}, {"h": -11, "name": "DUNCAN", "scene": 0}, {"h": -18, "name": "FIRST MURTHERER", "scene": 3}, {"h": -5, "name": "LORD", "scene": 2}, {"h": -8, "name": "ANGUS", "scene": 0}, {"h": -6, "name": "LENNOX", "scene": 4}, {"h": -30, "name": "ROSS", "scene": 4}, {"h": -16, "name": "LADY MACBETH", "scene": 2}, {"h": -23, "name": "MALCOLM", "scene": 3}, {"h": -1, "name": "FIRST APPARITION", "scene": 3}, {"h": -11, "name": "ATTENDANT", "scene": 2}, {"h": -15, "name": "SECOND MURTHERER", "scene": 2}, {"h": -20, "name": "SERGEANT", "scene": 0}, {"h": -19, "name": "BANQUO", "scene": 0}, {"h": -20, "name": "LADY MACDUFF", "scene": 3}, {"h": -3, "name": "THIRD WITCH", "scene": 3}, {"h": 2, "name": "HECATE", "scene": 3}, {"h": -16, "name": "SEYTON", "scene": 4}, {"h": -15, "name": "MACBETH", "scene": 4}, {"h": -21, "name": "ROSS", "scene": 3}, {"h": -13, "name": "MACBETH", "scene": 2}, {"h": -31, "name": "SOLDIERS", "scene": 4}, {"h": -22, "name": "MACDUFF", "scene": 4}, {"h": 0, "name": "FIRST WITCH", "scene": 2}, {"h": -21, "name": "MESSENGER", "scene": 4}, {"h": -22, "name": "PORTER", "scene": 1}, {"h": -6, "name": "LENNOX", "scene": 0}, {"h": -14, "name": "CAITHNESS", "scene": 4}, {"h": -19, "name": "SON", "scene": 3}, {"h": -25, "name": "DOCTOR", "scene": 4}, {"h": -20, "name": "MACDUFF", "scene": 1}, {"h": -20, "name": "ANGUS", "scene": 4}, {"h": -26, "name": "OLD MAN", "scene": 1}, {"h": -25, "name": "FLEANCE", "scene": 1}, {"h": -21, "name": "ROSS", "scene": 2}, {"h": -10, "name": "LADY MACBETH", "scene": 0}, {"h": -5, "name": "MACBETH", "scene": 3}, {"h": -7, "name": "ROSS", "scene": 0}, {"h": -12, "name": "LORDS", "scene": 2}, {"h": 2, "name": "HECATE", "scene": 2}, {"h": -23, "name": "SECOND WITCH", "scene": 0}, {"h": -19, "name": "BANQUO", "scene": 2}, {"h": -9, "name": "MALCOLM", "scene": 0}, {"h": -13, "name": "MACBETH", "scene": 1}, {"h": -25, "name": "DOCTOR", "scene": 3}, {"h": -17, "name": "THIRD MURTHERER", "scene": 2}, {"h": -22, "name": "THIRD WITCH", "scene": 0}, {"h": -21, "name": "ROSS", "scene": 1}], "nodes": [{"segments": [0, 1, 2, 3, 4], "name": "LENNOX"}, {"segments": [2, 3], "name": "FIRST WITCH"}, {"segments": [1], "name": "DONALBAIN"}, {"segments": [3, 4], "name": "MACDUFF"}, {"segments": [0], "name": "MESSENGER"}, {"segments": [4], "name": "SIWARD"}, {"segments": [2], "name": "SERVANT"}, {"segments": [2, 3], "name": "FIRST MURTHERER"}, {"segments": [0], "name": "FIRST WITCH"}, {"segments": [0, 1, 2], "name": "LADY MACBETH"}, {"segments": [4], "name": "YOUNG SIWARD"}, {"segments": [3], "name": "SECOND APPARITION"}, {"segments": [4], "name": "GENTLEWOMAN"}, {"segments": [0, 1, 2, 3, 4], "name": "ROSS"}, {"segments": [0, 1], "name": "MALCOLM"}, {"segments": [0], "name": "SERGEANT"}, {"segments": [3], "name": "SON"}, {"segments": [0, 1, 2], "name": "BANQUO"}, {"segments": [3], "name": "SECOND WITCH"}, {"segments": [3], "name": "THIRD WITCH"}, {"segments": [3, 4], "name": "MESSENGER"}, {"segments": [4], "name": "LADY MACBETH"}, {"segments": [0], "name": "DUNCAN"}, {"segments": [2], "name": "LORD"}, {"segments": [1], "name": "FLEANCE"}, {"segments": [0], "name": "ANGUS"}, {"segments": [3, 4], "name": "MALCOLM"}, {"segments": [3], "name": "FIRST APPARITION"}, {"segments": [2], "name": "ATTENDANT"}, {"segments": [2], "name": "SECOND MURTHERER"}, {"segments": [3], "name": "LADY MACDUFF"}, {"segments": [0, 1, 2, 3, 4], "name": "MACBETH"}, {"segments": [2, 3], "name": "HECATE"}, {"segments": [4], "name": "SEYTON"}, {"segments": [4], "name": "SOLDIERS"}, {"segments": [1], "name": "PORTER"}, {"segments": [4], "name": "CAITHNESS"}, {"segments": [2], "name": "THIRD MURTHERER"}, {"segments": [3, 4], "name": "DOCTOR"}, {"segments": [1], "name": "MACDUFF"}, {"segments": [4], "name": "ANGUS"}, {"segments": [1], "name": "OLD MAN"}, {"segments": [0], "name": "THIRD WITCH"}, {"segments": [2], "name": "LORDS"}, {"segments": [0], "name": "SECOND WITCH"}, {"segments": [4], "name": "SERVANT"}, {"segments": [3], "name": "THIRD APPARITION"}, {"segments": [4], "name": "MENTEITH"}], "order": [0, 1, 2, 3, 4], "scenes": {"0": {"nodes": {"LENNOX": {"extent": [338, 340]}, "DUNCAN": {"extent": [283, 792]}, "ANGUS": {"extent": [483, 502]}, "MALCOLM": {"extent": [286, 574]}, "THIRD WITCH": {"extent": [265, 446]}, "LADY MACBETH": {"extent": [639, 884]}, "MACBETH": {"extent": [414, 884]}, "MESSENGER": {"extent": [676, 684]}, "SERGEANT": {"extent": [291, 330]}, "BANQUO": {"extent": [414, 755]}, "FIRST WITCH": {"extent": [261, 447]}, "SECOND WITCH": {"extent": [263, 444]}, "ROSS": {"extent": [340, 502]}}, "extent": [261, 884]}, "1": {"nodes": {"LENNOX": {"extent": [1152, 1246]}, "MACDUFF": {"extent": [1123, 1363]}, "FLEANCE": {"extent": [903, 906]}, "MALCOLM": {"extent": [1239, 1294]}, "OLD MAN": {"extent": [1310, 1364]}, "MACBETH": {"extent": [917, 1287]}, "LADY MACBETH": {"extent": [988, 1282]}, "DONALBAIN": {"extent": [1234, 1294]}, "BANQUO": {"extent": [902, 1287]}, "PORTER": {"extent": [1095, 1147]}, "ROSS": {"extent": [1314, 1364]}}, "extent": [902, 1364]}, "2": {"nodes": {"SECOND MURTHERER": {"extent": [1504, 1711]}, "LORDS": {"extent": [1677, 1795]}, "LENNOX": {"extent": [1726, 1965]}, "SERVANT": {"extent": [1557, 1561]}, "HECATE": {"extent": [1866, 1902]}, "MACBETH": {"extent": [1394, 1853]}, "LADY MACBETH": {"extent": [1395, 1853]}, "THIRD MURTHERER": {"extent": [1630, 1662]}, "FIRST MURTHERER": {"extent": [1467, 1664]}, "BANQUO": {"extent": [1380, 1659]}, "FIRST WITCH": {"extent": [1865, 1902]}, "LORD": {"extent": [1937, 1965]}, "ATTENDANT": {"extent": [1434, 1435]}, "ROSS": {"extent": [1734, 1824]}}, "extent": [1380, 1965]}, "3": {"nodes": {"LADY MACDUFF": {"extent": [2189, 2283]}, "LENNOX": {"extent": [2155, 2167]}, "MACDUFF": {"extent": [2303, 2579]}, "SECOND APPARITION": {"extent": [2077, 2113]}, "DOCTOR": {"extent": [2458, 2464]}, "MALCOLM": {"extent": [2301, 2579]}, "HECATE": {"extent": [2020, 2027]}, "THIRD WITCH": {"extent": [1981, 2126]}, "MACBETH": {"extent": [2034, 2167]}, "MESSENGER": {"extent": [2261, 2270]}, "FIRST MURTHERER": {"extent": [2280, 2288]}, "FIRST WITCH": {"extent": [1979, 2149]}, "SECOND WITCH": {"extent": [1980, 2126]}, "THIRD APPARITION": {"extent": [2097, 2113]}, "SON": {"extent": [2224, 2288]}, "FIRST APPARITION": {"extent": [2067, 2113]}, "ROSS": {"extent": [2190, 2555]}}, "extent": [1979, 2579]}, "4": {"nodes": {"LENNOX": {"extent": [2709, 2735]}, "MACDUFF": {"extent": [2853, 3108]}, "DOCTOR": {"extent": [2598, 2822]}, "SERVANT": {"extent": [2762, 2770]}, "ANGUS": {"extent": [2706, 2726]}, "SEYTON": {"extent": [2785, 2893]}, "MACBETH": {"extent": [2747, 3055]}, "LADY MACBETH": {"extent": [2631, 2679]}, "CAITHNESS": {"extent": [2708, 2735]}, "MESSENGER": {"extent": [2909, 2920]}, "SIWARD": {"extent": [2838, 3108]}, "SOLDIERS": {"extent": [2844, 2845]}, "YOUNG SIWARD": {"extent": [2973, 2980]}, "GENTLEWOMAN": {"extent": [2600, 2690]}, "MALCOLM": {"extent": [2835, 3108]}, "MENTEITH": {"extent": [2701, 2840]}, "ROSS": {"extent": [3078, 3108]}}, "extent": [2598, 3108]}}}

==> SVEN arXiv/anc/midsummer_night_s_dream_storyline.json <==
{"colors": {"THESEUS": 0, "DEMETRIUS": 4, "BOTTOM": 2, "HERMIA": 3, "PUCK": 1, "TITANIA": 5, "HELENA": 6, "LYSANDER": 7, "QUINCE": 8, "OBERON": 9}, "links": [{"source": "THESEUS", "target": "THESEUS", "scene": 0, "t": 259}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 0, "t": 265}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 0, "t": 270}, {"source": "EGEUS", "target": "THESEUS", "scene": 0, "t": 283}, {"source": "EGEUS", "target": "THESEUS", "scene": 0, "t": 285}, {"source": "EGEUS", "target": "THESEUS", "scene": 0, "t": 391}, {"source": "THESEUS", "target": "EGEUS", "scene": 0, "t": 284}, {"source": "THESEUS", "target": "EGEUS", "scene": 0, "t": 309}, {"source": "HERMIA", "target": "THESEUS", "scene": 0, "t": 316}, {"source": "HERMIA", "target": "THESEUS", "scene": 0, "t": 320}, {"source": "HERMIA", "target": "THESEUS", "scene": 0, "t": 322}, {"source": "HERMIA", "target": "THESEUS", "scene": 0, "t": 343}, {"source": "THESEUS", "target": "HERMIA", "scene": 0, "t": 317}, {"source": "THESEUS", "target": "HERMIA", "scene": 0, "t": 321}, {"source": "THESEUS", "target": "HERMIA", "scene": 0, "t": 329}, {"source": "THESEUS", "target": "HERMIA", "scene": 0, "t": 347}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 0, "t": 355}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 0, "t": 357}, {"source": "EGEUS", "target": "LYSANDER", "scene": 0, "t": 359}, {"source": "LYSANDER", "target": "EGEUS", "scene": 0, "t": 363}, {"source": "LYSANDER", "target": "EGEUS", "scene": 0, "t": 393}, {"source": "THESEUS", "target": "LYSANDER", "scene": 0, "t": 375}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 395}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 401}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 403}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 405}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 415}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 434}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 449}, {"source": "HERMIA", "target": "LYSANDER", "scene": 0, "t": 483}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 397}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 402}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 404}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 406}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 421}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 445}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 477}, {"source": "LYSANDER", "target": "HERMIA", "scene": 0, "t": 493}, {"source": "HELENA", "target": "HERMIA", "scene": 0, "t": 450}, {"source": "HELENA", "target": "HERMIA", "scene": 0, "t": 464}, {"source": "HELENA", "target": "HERMIA", "scene": 0, "t": 466}, {"source": "HELENA", "target": "HERMIA", "scene": 0, "t": 468}, {"source": "HELENA", "target": "HERMIA", "scene": 0, "t": 470}, {"source": "HERMIA", "target": "HELENA", "scene": 0, "t": 463}, {"source": "HERMIA", "target": "HELENA", "scene": 0, "t": 465}, {"source": "HERMIA", "target": "HELENA", "scene": 0, "t": 467}, {"source": "HERMIA", "target": "HELENA", "scene": 0, "t": 469}, {"source": "HERMIA", "target": "HELENA", "scene": 0, "t": 471}, {"source": "HELENA", "target": "LYSANDER", "scene": 0, "t": 495}, {"source": "QUINCE", "target": "QUINCE", "scene": 0, "t": 530}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 531}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 538}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 543}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 549}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 551}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 553}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 585}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 590}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 604}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 611}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 625}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 629}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 647}, {"source": "BOTTOM", "target": "QUINCE", "scene": 0, "t": 651}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 534}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 541}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 548}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 550}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 552}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 575}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 589}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 591}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 608}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 620}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 628}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 633}, {"source": "QUINCE", "target": "BOTTOM", "scene": 0, "t": 650}, {"source": "FLUTE", "target": "QUINCE", "scene": 0, "t": 576}, {"source": "FLUTE", "target": "QUINCE", "scene": 0, "t": 578}, {"source": "FLUTE", "target": "QUINCE", "scene": 0, "t": 580}, {"source": "FLUTE", "target": "QUINCE", "scene": 0, "t": 611}, {"source": "QUINCE", "target": "FLUTE", "scene": 0, "t": 577}, {"source": "QUINCE", "target": "FLUTE", "scene": 0, "t": 579}, {"source": "QUINCE", "target": "FLUTE", "scene": 0, "t": 582}, {"source": "STARVELING", "target": "QUINCE", "scene": 0, "t": 592}, {"source": "STARVELING", "target": "QUINCE", "scene": 0, "t": 611}, {"source": "QUINCE", "target": "STARVELING", "scene": 0, "t": 593}, {"source": "SNOUT", "target": "QUINCE", "scene": 0, "t": 595}, {"source": "SNOUT", "target": "QUINCE", "scene": 0, "t": 611}, {"source": "QUINCE", "target": "SNOUT", "scene": 0, "t": 596}, {"source": "SNUG", "target": "QUINCE", "scene": 0, "t": 600}, {"source": "SNUG", "target": "QUINCE", "scene": 0, "t": 611}, {"source": "QUINCE", "target": "SNUG", "scene": 0, "t": 603}, {"source": "BOTTOM", "target": "BOTTOM", "scene": 0, "t": 612}, {"source": "BOTTOM", "target": "FLUTE", "scene": 0, "t": 612}, {"source": "BOTTOM", "target": "SNOUT", "scene": 0, "t": 612}, {"source": "BOTTOM", "target": "SNUG", "scene": 0, "t": 612}, {"source": "BOTTOM", "target": "STARVELING", "scene": 0, "t": 612}, {"source": "PUCK", "target": "PUCK", "scene": 1, "t": 665}, {"source": "FIRST FAIRY", "target": "PUCK", "scene": 1, "t": 666}, {"source": "FIRST FAIRY", "target": "PUCK", "scene": 1, "t": 697}, {"source": "FIRST FAIRY", "target": "PUCK", "scene": 1, "t": 725}, {"source": "PUCK", "target": "FIRST FAIRY", "scene": 1, "t": 683}, {"source": "PUCK", "target": "FIRST FAIRY", "scene": 1, "t": 708}, {"source": "OBERON", "target": "FIRST FAIRY", "scene": 1, "t": 730}, {"source": "OBERON", "target": "FIRST FAIRY", "scene": 1, "t": 992}, {"source": "TITANIA", "target": "OBERON", "scene": 1, "t": 731}, {"source": "TITANIA", "target": "OBERON", "scene": 1, "t": 734}, {"source": "TITANIA", "target": "OBERON", "scene": 1, "t": 751}, {"source": "TITANIA", "target": "OBERON", "scene": 1, "t": 792}, {"source": "TITANIA", "target": "OBERON", "scene": 1, "t": 810}, {"source": "TITANIA", "target": "OBERON", "scene": 1, "t": 815}, {"source": "OBERON", "target": "TITANIA", "scene": 1, "t": 733}, {"source": "OBERON", "target": "TITANIA", "scene": 1, "t": 744}, {"source": "OBERON", "target": "TITANIA", "scene": 1, "t": 788}, {"source": "OBERON", "target": "TITANIA", "scene": 1, "t": 809}, {"source": "OBERON", "target": "TITANIA", "scene": 1, "t": 814}, {"source": "OBERON", "target": "TITANIA", "scene": 1, "t": 818}, {"source": "PUCK", "target": "OBERON", "scene": 1, "t": 827}, {"source": "PUCK", "target": "OBERON", "scene": 1, "t": 848}, {"source": "PUCK", "target": "OBERON", "scene": 1, "t": 929}, {"source": "PUCK", "target": "OBERON", "scene": 1, "t": 950}, {"source": "OBERON", "target": "PUCK", "scene": 1, "t": 828}, {"source": "OBERON", "target": "PUCK", "scene": 1, "t": 850}, {"source": "OBERON", "target": "PUCK", "scene": 1, "t": 930}, {"source": "DEMETRIUS", "target": "OBERON", "scene": 1, "t": 865}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 872}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 879}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 890}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 897}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 906}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 915}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 1061}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 1, "t": 1063}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 876}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 888}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 891}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 904}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 912}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 1060}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 1, "t": 1062}, {"source": "OBERON", "target": "HELENA", "scene": 1, "t": 923}, {"source": "TITANIA", "target": "TITANIA", "scene": 1, "t": 960}, {"source": "FIRST FAIRY", "target": "TITANIA", "scene": 1, "t": 971}, {"source": "CHORUS", "target": "FIRST FAIRY", "scene": 1, "t": 975}, {"source": "SECOND FAIRY", "target": "CHORUS", "scene": 1, "t": 982}, {"source": "CHORUS", "target": "SECOND FAIRY", "scene": 1, "t": 986}, {"source": "FIRST FAIRY", "target": "CHORUS", "scene": 1, "t": 987}, {"source": "LYSANDER", "target": "OBERON", "scene": 1, "t": 1003}, {"source": "HERMIA", "target": "LYSANDER", "scene": 1, "t": 1007}, {"source": "HERMIA", "target": "LYSANDER", "scene": 1, "t": 1011}, {"source": "HERMIA", "target": "LYSANDER", "scene": 1, "t": 1021}, {"source": "HERMIA", "target": "LYSANDER", "scene": 1, "t": 1033}, {"source": "HERMIA", "target": "LYSANDER", "scene": 1, "t": 1121}, {"source": "LYSANDER", "target": "HERMIA", "scene": 1, "t": 1009}, {"source": "LYSANDER", "target": "HERMIA", "scene": 1, "t": 1013}, {"source": "LYSANDER", "target": "HERMIA", "scene": 1, "t": 1030}, {"source": "PUCK", "target": "HERMIA", "scene": 1, "t": 1038}, {"source": "HELENA", "target": "PUCK", "scene": 1, "t": 1059}, {"source": "LYSANDER", "target": "HELENA", "scene": 1, "t": 1078}, {"source": "LYSANDER", "target": "HELENA", "scene": 1, "t": 1087}, {"source": "LYSANDER", "target": "HELENA", "scene": 1, "t": 1111}, {"source": "HELENA", "target": "LYSANDER", "scene": 1, "t": 1084}, {"source": "HELENA", "target": "LYSANDER", "scene": 1, "t": 1099}, {"source": "BOTTOM", "target": "BOTTOM", "scene": 2, "t": 1146}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1147}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1154}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1171}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1200}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1208}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1212}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1229}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1244}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1269}, {"source": "QUINCE", "target": "BOTTOM", "scene": 2, "t": 1293}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1153}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1155}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1174}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1209}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1243}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1245}, {"source": "BOTTOM", "target": "QUINCE", "scene": 2, "t": 1295}, {"source": "SNOUT", "target": "BOTTOM", "scene": 2, "t": 1159}, {"source": "SNOUT", "target": "BOTTOM", "scene": 2, "t": 1176}, {"source": "SNOUT", "target": "BOTTOM", "scene": 2, "t": 1185}, {"source": "SNOUT", "target": "BOTTOM", "scene": 2, "t": 1286}, {"source": "STARVELING", "target": "SNOUT", "scene": 2, "t": 1160}, {"source": "STARVELING", "target": "SNOUT", "scene": 2, "t": 1177}, {"source": "BOTTOM", "target": "STARVELING", "scene": 2, "t": 1163}, {"source": "BOTTOM", "target": "STARVELING", "scene": 2, "t": 1178}, {"source": "BOTTOM", "target": "SNOUT", "scene": 2, "t": 1186}, {"source": "BOTTOM", "target": "SNOUT", "scene": 2, "t": 1206}, {"source": "BOTTOM", "target": "SNOUT", "scene": 2, "t": 1222}, {"source": "BOTTOM", "target": "SNOUT", "scene": 2, "t": 1287}, {"source": "SNOUT", "target": "QUINCE", "scene": 2, "t": 1205}, {"source": "SNOUT", "target": "QUINCE", "scene": 2, "t": 1221}, {"source": "PUCK", "target": "QUINCE", "scene": 2, "t": 1238}, {"source": "PUCK", "target": "QUINCE", "scene": 2, "t": 1273}, {"source": "QUINCE", "target": "PUCK", "scene": 2, "t": 1242}, {"source": "PUCK", "target": "BOTTOM", "scene": 2, "t": 1249}, {"source": "FLUTE", "target": "PUCK", "scene": 2, "t": 1250}, {"source": "QUINCE", "target": "FLUTE", "scene": 2, "t": 1251}, {"source": "QUINCE", "target": "FLUTE", "scene": 2, "t": 1259}, {"source": "FLUTE", "target": "QUINCE", "scene": 2, "t": 1254}, {"source": "FLUTE", "target": "QUINCE", "scene": 2, "t": 1264}, {"source": "BOTTOM", "target": "FLUTE", "scene": 2, "t": 1268}, {"source": "BOTTOM", "target": "PUCK", "scene": 2, "t": 1280}, {"source": "TITANIA", "target": "BOTTOM", "scene": 2, "t": 1307}, {"source": "TITANIA", "target": "BOTTOM", "scene": 2, "t": 1316}, {"source": "TITANIA", "target": "BOTTOM", "scene": 2, "t": 1328}, {"source": "TITANIA", "target": "BOTTOM", "scene": 2, "t": 1332}, {"source": "TITANIA", "target": "BOTTOM", "scene": 2, "t": 1389}, {"source": "BOTTOM", "target": "TITANIA", "scene": 2, "t": 1308}, {"source": "BOTTOM", "target": "TITANIA", "scene": 2, "t": 1321}, {"source": "BOTTOM", "target": "TITANIA", "scene": 2, "t": 1329}, {"source": "PEASEBLOSSOM", "target": "TITANIA", "scene": 2, "t": 1346}, {"source": "PEASEBLOSSOM", "target": "TITANIA", "scene": 2, "t": 1362}, {"source": "COBWEB", "target": "PEASEBLOSSOM", "scene": 2, "t": 1347}, {"source": "COBWEB", "target": "PEASEBLOSSOM", "scene": 2, "t": 1363}, {"source": "MOTH", "target": "COBWEB", "scene": 2, "t": 1348}, {"source": "MOTH", "target": "COBWEB", "scene": 2, "t": 1364}, {"source": "MUSTARDSEED", "target": "MOTH", "scene": 2, "t": 1349}, {"source": "MUSTARDSEED", "target": "MOTH", "scene": 2, "t": 1365}, {"source": "MOTH", "target": "MUSTARDSEED", "scene": 2, "t": 1350}, {"source": "PEASEBLOSSOM", "target": "MUSTARDSEED", "scene": 2, "t": 1350}, {"source": "TITANIA", "target": "MUSTARDSEED", "scene": 2, "t": 1350}, {"source": "COBWEB", "target": "MUSTARDSEED", "scene": 2, "t": 1350}, {"source": "STARVELING", "target": "MUSTARDSEED", "scene": 2, "t": 1350}, {"source": "OBERON", "target": "MUSTARDSEED", "scene": 2, "t": 1350}, {"source": "TITANIA", "target": "MOTH", "scene": 2, "t": 1351}, {"source": "TITANIA", "target": "PEASEBLOSSOM", "scene": 2, "t": 1351}, {"source": "TITANIA", "target": "TITANIA", "scene": 2, "t": 1351}, {"source": "TITANIA", "target": "COBWEB", "scene": 2, "t": 1351}, {"source": "TITANIA", "target": "STARVELING", "scene": 2, "t": 1351}, {"source": "TITANIA", "target": "OBERON", "scene": 2, "t": 1351}, {"source": "BOTTOM", "target": "MUSTARDSEED", "scene": 2, "t": 1366}, {"source": "BOTTOM", "target": "MUSTARDSEED", "scene": 2, "t": 1381}, {"source": "COBWEB", "target": "BOTTOM", "scene": 2, "t": 1368}, {"source": "BOTTOM", "target": "COBWEB", "scene": 2, "t": 1369}, {"source": "PEASEBLOSSOM", "target": "BOTTOM", "scene": 2, "t": 1372}, {"source": "BOTTOM", "target": "PEASEBLOSSOM", "scene": 2, "t": 1373}, {"source": "MUSTARDSEED", "target": "BOTTOM", "scene": 2, "t": 1380}, {"source": "OBERON", "target": "OBERON", "scene": 2, "t": 1403}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1411}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1443}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1450}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1500}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1508}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1521}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1529}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1779}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1810}, {"source": "PUCK", "target": "OBERON", "scene": 2, "t": 1828}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1440}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1449}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1502}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1510}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1527}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1786}, {"source": "OBERON", "target": "PUCK", "scene": 2, "t": 1820}, {"source": "DEMETRIUS", "target": "PUCK", "scene": 2, "t": 1451}, {"source": "DEMETRIUS", "target": "PUCK", "scene": 2, "t": 1844}, {"source": "DEMETRIUS", "target": "PUCK", "scene": 2, "t": 1852}, {"source": "DEMETRIUS", "target": "PUCK", "scene": 2, "t": 1869}, {"source": "DEMETRIUS", "target": "PUCK", "scene": 2, "t": 1874}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1453}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1470}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1473}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1485}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1487}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1595}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1676}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 2, "t": 1770}, {"source": "DEMETRIUS", "target": "HERMIA", "scene": 2, "t": 1466}, {"source": "DEMETRIUS", "target": "HERMIA", "scene": 2, "t": 1472}, {"source": "DEMETRIUS", "target": "HERMIA", "scene": 2, "t": 1482}, {"source": "DEMETRIUS", "target": "HERMIA", "scene": 2, "t": 1486}, {"source": "DEMETRIUS", "target": "HERMIA", "scene": 2, "t": 1490}, {"source": "DEMETRIUS", "target": "HERMIA", "scene": 2, "t": 1667}, {"source": "OBERON", "target": "DEMETRIUS", "scene": 2, "t": 1496}, {"source": "LYSANDER", "target": "PUCK", "scene": 2, "t": 1536}, {"source": "LYSANDER", "target": "PUCK", "scene": 2, "t": 1836}, {"source": "LYSANDER", "target": "PUCK", "scene": 2, "t": 1838}, {"source": "LYSANDER", "target": "PUCK", "scene": 2, "t": 1857}, {"source": "HELENA", "target": "LYSANDER", "scene": 2, "t": 1542}, {"source": "HELENA", "target": "LYSANDER", "scene": 2, "t": 1549}, {"source": "HELENA", "target": "LYSANDER", "scene": 2, "t": 1582}, {"source": "HELENA", "target": "LYSANDER", "scene": 2, "t": 1665}, {"source": "LYSANDER", "target": "HELENA", "scene": 2, "t": 1548}, {"source": "LYSANDER", "target": "HELENA", "scene": 2, "t": 1550}, {"source": "LYSANDER", "target": "HELENA", "scene": 2, "t": 1576}, {"source": "LYSANDER", "target": "HELENA", "scene": 2, "t": 1663}, {"source": "LYSANDER", "target": "HELENA", "scene": 2, "t": 1689}, {"source": "LYSANDER", "target": "HELENA", "scene": 2, "t": 1748}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1551}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1589}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1673}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1675}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1678}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1690}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1749}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1759}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 2, "t": 1768}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 2, "t": 1559}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 2, "t": 1750}, {"source": "HELENA", "target": "DEMETRIUS", "scene": 2, "t": 1884}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 2, "t": 1583}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 2, "t": 1588}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 2, "t": 1668}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 2, "t": 1674}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 2, "t": 1681}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 2, "t": 1692}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 2, "t": 1765}, {"source": "LYSANDER", "target": "HERMIA", "scene": 2, "t": 1602}, {"source": "LYSANDER", "target": "HERMIA", "scene": 2, "t": 1604}, {"source": "LYSANDER", "target": "HERMIA", "scene": 2, "t": 1677}, {"source": "LYSANDER", "target": "HERMIA", "scene": 2, "t": 1685}, {"source": "LYSANDER", "target": "HERMIA", "scene": 2, "t": 1701}, {"source": "LYSANDER", "target": "HERMIA", "scene": 2, "t": 1756}, {"source": "HERMIA", "target": "LYSANDER", "scene": 2, "t": 1603}, {"source": "HERMIA", "target": "LYSANDER", "scene": 2, "t": 1609}, {"source": "HERMIA", "target": "LYSANDER", "scene": 2, "t": 1683}, {"source": "HERMIA", "target": "LYSANDER", "scene": 2, "t": 1687}, {"source": "HERMIA", "target": "LYSANDER", "scene": 2, "t": 1694}, {"source": "HERMIA", "target": "LYSANDER", "scene": 2, "t": 1706}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1610}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1640}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1655}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1688}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1709}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1724}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1732}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1745}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1747}, {"source": "HELENA", "target": "HERMIA", "scene": 2, "t": 1772}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1638}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1654}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1666}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1714}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1731}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1744}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1746}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1753}, {"source": "HERMIA", "target": "HELENA", "scene": 2, "t": 1776}, {"source": "OBERON", "target": "HERMIA", "scene": 2, "t": 1777}, {"source": "PUCK", "target": "LYSANDER", "scene": 2, "t": 1837}, {"source": "PUCK", "target": "LYSANDER", "scene": 2, "t": 1839}, {"source": "PUCK", "target": "LYSANDER", "scene": 2, "t": 1868}, {"source": "PUCK", "target": "DEMETRIUS", "scene": 2, "t": 1847}, {"source": "PUCK", "target": "DEMETRIUS", "scene": 2, "t": 1853}, {"source": "PUCK", "target": "DEMETRIUS", "scene": 2, "t": 1873}, {"source": "PUCK", "target": "HELENA", "scene": 2, "t": 1890}, {"source": "HERMIA", "target": "PUCK", "scene": 2, "t": 1898}, {"source": "PUCK", "target": "HERMIA", "scene": 2, "t": 1905}, {"source": "TITANIA", "target": "TITANIA", "scene": 3, "t": 1939}, {"source": "BOTTOM", "target": "TITANIA", "scene": 3, "t": 1943}, {"source": "BOTTOM", "target": "TITANIA", "scene": 3, "t": 1970}, {"source": "BOTTOM", "target": "TITANIA", "scene": 3, "t": 1974}, {"source": "BOTTOM", "target": "TITANIA", "scene": 3, "t": 1979}, {"source": "PEASEBLOSSOM", "target": "BOTTOM", "scene": 3, "t": 1944}, {"source": "BOTTOM", "target": "PEASEBLOSSOM", "scene": 3, "t": 1945}, {"source": "COBWEB", "target": "BOTTOM", "scene": 3, "t": 1947}, {"source": "BOTTOM", "target": "COBWEB", "scene": 3, "t": 1948}, {"source": "MUSTARDSEED", "target": "BOTTOM", "scene": 3, "t": 1959}, {"source": "MUSTARDSEED", "target": "BOTTOM", "scene": 3, "t": 1963}, {"source": "BOTTOM", "target": "MUSTARDSEED", "scene": 3, "t": 1960}, {"source": "BOTTOM", "target": "MUSTARDSEED", "scene": 3, "t": 1964}, {"source": "TITANIA", "target": "BOTTOM", "scene": 3, "t": 1969}, {"source": "TITANIA", "target": "BOTTOM", "scene": 3, "t": 1973}, {"source": "TITANIA", "target": "BOTTOM", "scene": 3, "t": 1977}, {"source": "TITANIA", "target": "BOTTOM", "scene": 3, "t": 1984}, {"source": "OBERON", "target": "TITANIA", "scene": 3, "t": 1993}, {"source": "OBERON", "target": "TITANIA", "scene": 3, "t": 2027}, {"source": "OBERON", "target": "TITANIA", "scene": 3, "t": 2030}, {"source": "TITANIA", "target": "OBERON", "scene": 3, "t": 2025}, {"source": "TITANIA", "target": "OBERON", "scene": 3, "t": 2028}, {"source": "TITANIA", "target": "OBERON", "scene": 3, "t": 2033}, {"source": "TITANIA", "target": "OBERON", "scene": 3, "t": 2050}, {"source": "PUCK", "target": "TITANIA", "scene": 3, "t": 2034}, {"source": "OBERON", "target": "PUCK", "scene": 3, "t": 2035}, {"source": "OBERON", "target": "PUCK", "scene": 3, "t": 2046}, {"source": "PUCK", "target": "OBERON", "scene": 3, "t": 2044}, {"source": "THESEUS", "target": "TITANIA", "scene": 3, "t": 2058}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 3, "t": 2067}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 3, "t": 2074}, {"source": "EGEUS", "target": "THESEUS", "scene": 3, "t": 2083}, {"source": "EGEUS", "target": "THESEUS", "scene": 3, "t": 2092}, {"source": "THESEUS", "target": "EGEUS", "scene": 3, "t": 2087}, {"source": "THESEUS", "target": "EGEUS", "scene": 3, "t": 2093}, {"source": "LYSANDER", "target": "THESEUS", "scene": 3, "t": 2098}, {"source": "LYSANDER", "target": "THESEUS", "scene": 3, "t": 2104}, {"source": "THESEUS", "target": "LYSANDER", "scene": 3, "t": 2099}, {"source": "EGEUS", "target": "LYSANDER", "scene": 3, "t": 2112}, {"source": "DEMETRIUS", "target": "EGEUS", "scene": 3, "t": 2118}, {"source": "THESEUS", "target": "DEMETRIUS", "scene": 3, "t": 2135}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 3, "t": 2146}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 3, "t": 2148}, {"source": "HERMIA", "target": "DEMETRIUS", "scene": 3, "t": 2157}, {"source": "HELENA", "target": "HERMIA", "scene": 3, "t": 2150}, {"source": "HELENA", "target": "HERMIA", "scene": 3, "t": 2158}, {"source": "DEMETRIUS", "target": "HELENA", "scene": 3, "t": 2153}, {"source": "LYSANDER", "target": "HELENA", "scene": 3, "t": 2159}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 3, "t": 2160}, {"source": "BOTTOM", "target": "DEMETRIUS", "scene": 3, "t": 2162}, {"source": "QUINCE", "target": "QUINCE", "scene": 3, "t": 2199}, {"source": "STARVELING", "target": "QUINCE", "scene": 3, "t": 2200}, {"source": "FLUTE", "target": "STARVELING", "scene": 3, "t": 2202}, {"source": "QUINCE", "target": "FLUTE", "scene": 3, "t": 2204}, {"source": "QUINCE", "target": "FLUTE", "scene": 3, "t": 2209}, {"source": "FLUTE", "target": "QUINCE", "scene": 3, "t": 2207}, {"source": "FLUTE", "target": "QUINCE", "scene": 3, "t": 2212}, {"source": "SNUG", "target": "FLUTE", "scene": 3, "t": 2217}, {"source": "FLUTE", "target": "SNUG", "scene": 3, "t": 2222}, {"source": "BOTTOM", "target": "FLUTE", "scene": 3, "t": 2233}, {"source": "QUINCE", "target": "BOTTOM", "scene": 3, "t": 2234}, {"source": "QUINCE", "target": "BOTTOM", "scene": 3, "t": 2239}, {"source": "BOTTOM", "target": "QUINCE", "scene": 3, "t": 2235}, {"source": "BOTTOM", "target": "QUINCE", "scene": 3, "t": 2240}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2270}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2293}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2364}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2367}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2517}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2579}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2605}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2627}, {"source": "HIPPOLYTA", "target": "THESEUS", "scene": 4, "t": 2636}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2272}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2301}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2366}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2368}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2412}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2514}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2518}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2558}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2581}, {"source": "THESEUS", "target": "HIPPOLYTA", "scene": 4, "t": 2633}, {"source": "LYSANDER", "target": "THESEUS", "scene": 4, "t": 2304}, {"source": "LYSANDER", "target": "THESEUS", "scene": 4, "t": 2404}, {"source": "LYSANDER", "target": "THESEUS", "scene": 4, "t": 2563}, {"source": "THESEUS", "target": "LYSANDER", "scene": 4, "t": 2306}, {"source": "THESEUS", "target": "LYSANDER", "scene": 4, "t": 2537}, {"source": "THESEUS", "target": "LYSANDER", "scene": 4, "t": 2624}, {"source": "PHILOSTRATE", "target": "THESEUS", "scene": 4, "t": 2313}, {"source": "PHILOSTRATE", "target": "THESEUS", "scene": 4, "t": 2317}, {"source": "PHILOSTRATE", "target": "THESEUS", "scene": 4, "t": 2337}, {"source": "PHILOSTRATE", "target": "THESEUS", "scene": 4, "t": 2348}, {"source": "PHILOSTRATE", "target": "THESEUS", "scene": 4, "t": 2353}, {"source": "PHILOSTRATE", "target": "THESEUS", "scene": 4, "t": 2388}, {"source": "THESEUS", "target": "PHILOSTRATE", "scene": 4, "t": 2314}, {"source": "THESEUS", "target": "PHILOSTRATE", "scene": 4, "t": 2320}, {"source": "THESEUS", "target": "PHILOSTRATE", "scene": 4, "t": 2347}, {"source": "THESEUS", "target": "PHILOSTRATE", "scene": 4, "t": 2352}, {"source": "THESEUS", "target": "PHILOSTRATE", "scene": 4, "t": 2359}, {"source": "THESEUS", "target": "PHILOSTRATE", "scene": 4, "t": 2389}, {"source": "PROLOGUE", "target": "THESEUS", "scene": 4, "t": 2393}, {"source": "PROLOGUE", "target": "THESEUS", "scene": 4, "t": 2419}, {"source": "THESEUS", "target": "PROLOGUE", "scene": 4, "t": 2403}, {"source": "THESEUS", "target": "PROLOGUE", "scene": 4, "t": 2446}, {"source": "HIPPOLYTA", "target": "LYSANDER", "scene": 4, "t": 2409}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2447}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2460}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2511}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2535}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2538}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2554}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2585}, {"source": "DEMETRIUS", "target": "THESEUS", "scene": 4, "t": 2669}, {"source": "WALL", "target": "DEMETRIUS", "scene": 4, "t": 2449}, {"source": "THESEUS", "target": "WALL", "scene": 4, "t": 2459}, {"source": "THESEUS", "target": "WALL", "scene": 4, "t": 2510}, {"source": "THESEUS", "target": "DEMETRIUS", "scene": 4, "t": 2465}, {"source": "THESEUS", "target": "DEMETRIUS", "scene": 4, "t": 2540}, {"source": "THESEUS", "target": "DEMETRIUS", "scene": 4, "t": 2546}, {"source": "THESEUS", "target": "DEMETRIUS", "scene": 4, "t": 2578}, {"source": "PYRAMUS", "target": "THESEUS", "scene": 4, "t": 2466}, {"source": "PYRAMUS", "target": "THESEUS", "scene": 4, "t": 2481}, {"source": "THESEUS", "target": "PYRAMUS", "scene": 4, "t": 2479}, {"source": "THESEUS", "target": "PYRAMUS", "scene": 4, "t": 2603}, {"source": "THISBY", "target": "PYRAMUS", "scene": 4, "t": 2490}, {"source": "THISBY", "target": "PYRAMUS", "scene": 4, "t": 2497}, {"source": "THISBY", "target": "PYRAMUS", "scene": 4, "t": 2500}, {"source": "THISBY", "target": "PYRAMUS", "scene": 4, "t": 2502}, {"source": "THISBY", "target": "PYRAMUS", "scene": 4, "t": 2504}, {"source": "THISBY", "target": "PYRAMUS", "scene": 4, "t": 2506}, {"source": "PYRAMUS", "target": "THISBY", "scene": 4, "t": 2494}, {"source": "PYRAMUS", "target": "THISBY", "scene": 4, "t": 2498}, {"source": "PYRAMUS", "target": "THISBY", "scene": 4, "t": 2501}, {"source": "PYRAMUS", "target": "THISBY", "scene": 4, "t": 2503}, {"source": "PYRAMUS", "target": "THISBY", "scene": 4, "t": 2505}, {"source": "WALL", "target": "THISBY", "scene": 4, "t": 2508}, {"source": "HIPPOLYTA", "target": "DEMETRIUS", "scene": 4, "t": 2513}, {"source": "HIPPOLYTA", "target": "DEMETRIUS", "scene": 4, "t": 2557}, {"source": "LION", "target": "THESEUS", "scene": 4, "t": 2526}, {"source": "THESEUS", "target": "LION", "scene": 4, "t": 2534}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 4, "t": 2536}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 4, "t": 2586}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 4, "t": 2623}, {"source": "LYSANDER", "target": "DEMETRIUS", "scene": 4, "t": 2642}, {"source": "MOONSHINE", "target": "THESEUS", "scene": 4, "t": 2544}, {"source": "MOONSHINE", "target": "THESEUS", "scene": 4, "t": 2549}, {"source": "DEMETRIUS", "target": "MOONSHINE", "scene": 4, "t": 2545}, {"source": "DEMETRIUS", "target": "MOONSHINE", "scene": 4, "t": 2569}, {"source": "THESEUS", "target": "MOONSHINE", "scene": 4, "t": 2551}, {"source": "MOONSHINE", "target": "LYSANDER", "scene": 4, "t": 2564}, {"source": "THISBY", "target": "DEMETRIUS", "scene": 4, "t": 2575}, {"source": "THISBY", "target": "DEMETRIUS", "scene": 4, "t": 2644}, {"source": "LION", "target": "THISBY", "scene": 4, "t": 2576}, {"source": "DEMETRIUS", "target": "LION", "scene": 4, "t": 2577}, {"source": "PYRAMUS", "target": "LYSANDER", "scene": 4, "t": 2587}, {"source": "PYRAMUS", "target": "HIPPOLYTA", "scene": 4, "t": 2606}, {"source": "DEMETRIUS", "target": "PYRAMUS", "scene": 4, "t": 2622}, {"source": "DEMETRIUS", "target": "HIPPOLYTA", "scene": 4, "t": 2638}, {"source": "DEMETRIUS", "target": "LYSANDER", "scene": 4, "t": 2643}, {"source": "THESEUS", "target": "THISBY", "scene": 4, "t": 2668}, {"source": "BOTTOM", "target": "DEMETRIUS", "scene": 4, "t": 2670}, {"source": "THESEUS", "target": "BOTTOM", "scene": 4, "t": 2674}, {"source": "PUCK", "target": "THESEUS", "scene": 4, "t": 2695}, {"source": "OBERON", "target": "PUCK", "scene": 4, "t": 2718}, {"source": "TITANIA", "target": "OBERON", "scene": 4, "t": 2724}, {"source": "OBERON", "target": "TITANIA", "scene": 4, "t": 2731}, {"source": "PUCK", "target": "OBERON", "scene": 4, "t": 2753}], "Y": [{"h": 0, "name": "SNOUT", "scene": 2}, {"h": -7, "name": "THESEUS", "scene": 3}, {"h": -2, "name": "QUINCE", "scene": 3}, {"h": -16, "name": "WALL", "scene": 4}, {"h": 6, "name": "MOTH", "scene": 2}, {"h": -13, "name": "HERMIA", "scene": 3}, {"h": -4, "name": "OBERON", "scene": 1}, {"h": -6, "name": "DEMETRIUS", "scene": 2}, {"h": 8, "name": "COBWEB", "scene": 2}, {"h": 3, "name": "STARVELING", "scene": 3}, {"h": -15, "name": "FIRST FAIRY", "scene": 1}, {"h": -8, "name": "PHILOSTRATE", "scene": 4}, {"h": -3, "name": "FLUTE", "scene": 0}, {"h": -13, "name": "EGEUS", "scene": 0}, {"h": -13, "name": "HERMIA", "scene": 1}, {"h": -7, "name": "THESEUS", "scene": 4}, {"h": -14, "name": "HELENA", "scene": 3}, {"h": -15, "name": "HIPPOLYTA", "scene": 3}, {"h": -14, "name": "PUCK", "scene": 1}, {"h": -2, "name": "STARVELING", "scene": 0}, {"h": 7, "name": "STARVELING", "scene": 2}, {"h": 2, "name": "PEASEBLOSSOM", "scene": 2}, {"h": -4, "name": "QUINCE", "scene": 0}, {"h": -5, "name": "PUCK", "scene": 2}, {"h": -3, "name": "TITANIA", "scene": 4}, {"h": -17, "name": "SECOND FAIRY", "scene": 1}, {"h": -6, "name": "DEMETRIUS", "scene": 3}, {"h": -4, "name": "OBERON", "scene": 4}, {"h": -13, "name": "HERMIA", "scene": 2}, {"h": -10, "name": "LYSANDER", "scene": 1}, {"h": -10, "name": "LYSANDER", "scene": 3}, {"h": -5, "name": "PUCK", "scene": 4}, {"h": -15, "name": "LION", "scene": 4}, {"h": -3, "name": "TITANIA", "scene": 2}, {"h": -6, "name": "DEMETRIUS", "scene": 1}, {"h": -9, "name": "THESEUS", "scene": 0}, {"h": -12, "name": "PYRAMUS", "scene": 4}, {"h": -1, "name": "BOTTOM", "scene": 2}, {"h": -3, "name": "TITANIA", "scene": 3}, {"h": -8, "name": "HIPPOLYTA", "scene": 0}, {"h": -10, "name": "LYSANDER", "scene": 2}, {"h": -10, "name": "LYSANDER", "scene": 4}, {"h": -16, "name": "CHORUS", "scene": 1}, {"h": -10, "name": "LYSANDER", "scene": 0}, {"h": -5, "name": "PUCK", "scene": 3}, {"h": -11, "name": "EGEUS", "scene": 3}, {"h": -6, "name": "DEMETRIUS", "scene": 0}, {"h": 2, "name": "PEASEBLOSSOM", "scene": 3}, {"h": -12, "name": "HELENA", "scene": 1}, {"h": 10, "name": "SNUG", "scene": 3}, {"h": -2, "name": "QUINCE", "scene": 2}, {"h": -11, "name": "MOONSHINE", "scene": 4}, {"h": -3, "name": "TITANIA", "scene": 1}, {"h": -4, "name": "OBERON", "scene": 2}, {"h": -4, "name": "OBERON", "scene": 3}, {"h": -14, "name": "HELENA", "scene": 2}, {"h": 9, "name": "BOTTOM", "scene": 4}, {"h": 5, "name": "MUSTARDSEED", "scene": 2}, {"h": -12, "name": "HELENA", "scene": 0}, {"h": 1, "name": "FLUTE", "scene": 2}, {"h": -11, "name": "HERMIA", "scene": 0}, {"h": 8, "name": "COBWEB", "scene": 3}, {"h": -14, "name": "PROLOGUE", "scene": 4}, {"h": -5, "name": "BOTTOM", "scene": 0}, {"h": -13, "name": "THISBY", "scene": 4}, {"h": -1, "name": "SNOUT", "scene": 0}, {"h": 5, "name": "MUSTARDSEED", "scene": 3}, {"h": -9, "name": "HIPPOLYTA", "scene": 4}, {"h": 9, "name": "BOTTOM", "scene": 3}, {"h": 0, "name": "SNUG", "scene": 0}, {"h": -6, "name": "DEMETRIUS", "scene": 4}, {"h": 4, "name": "FLUTE", "scene": 3}], "nodes": [{"segments": [2], "name": "SNOUT"}, {"segments": [3, 4], "name": "THESEUS"}, {"segments": [4], "name": "LION"}, {"segments": [1], "name": "SECOND FAIRY"}, {"segments": [2, 3], "name": "COBWEB"}, {"segments": [0, 1, 2, 3], "name": "HERMIA"}, {"segments": [1, 2, 3, 4], "name": "OBERON"}, {"segments": [0, 1, 2, 3, 4], "name": "DEMETRIUS"}, {"segments": [0, 1, 2, 3], "name": "HELENA"}, {"segments": [3, 4], "name": "HIPPOLYTA"}, {"segments": [2, 3], "name": "STARVELING"}, {"segments": [1], "name": "FIRST FAIRY"}, {"segments": [0], "name": "FLUTE"}, {"segments": [0], "name": "EGEUS"}, {"segments": [0], "name": "SNOUT"}, {"segments": [1, 2, 3, 4], "name": "PUCK"}, {"segments": [4], "name": "MOONSHINE"}, {"segments": [2, 3], "name": "PEASEBLOSSOM"}, {"segments": [1, 2, 3, 4], "name": "TITANIA"}, {"segments": [4], "name": "WALL"}, {"segments": [0, 1, 2, 3, 4], "name": "LYSANDER"}, {"segments": [0], "name": "THESEUS"}, {"segments": [4], "name": "PYRAMUS"}, {"segments": [2, 3, 4], "name": "BOTTOM"}, {"segments": [0], "name": "HIPPOLYTA"}, {"segments": [2, 3], "name": "FLUTE"}, {"segments": [1], "name": "CHORUS"}, {"segments": [2], "name": "MOTH"}, {"segments": [3], "name": "EGEUS"}, {"segments": [3], "name": "SNUG"}, {"segments": [2, 3], "name": "QUINCE"}, {"segments": [0], "name": "STARVELING"}, {"segments": [4], "name": "PROLOGUE"}, {"segments": [2, 3], "name": "MUSTARDSEED"}, {"segments": [4], "name": "PHILOSTRATE"}, {"segments": [0], "name": "BOTTOM"}, {"segments": [4], "name": "THISBY"}, {"segments": [0], "name": "QUINCE"}, {"segments": [0], "name": "SNUG"}], "order": [0, 1, 2, 3, 4], "scenes": {"0": {"nodes": {"SNOUT": {"extent": [595, 612]}, "THESEUS": {"extent": [259, 391]}, "FLUTE": {"extent": [576, 612]}, "BOTTOM": {"extent": [531, 651]}, "HERMIA": {"extent": [316, 493]}, "DEMETRIUS": {"extent": [355, 357]}, "EGEUS": {"extent": [283, 393]}, "HELENA": {"extent": [450, 495]}, "LYSANDER": {"extent": [357, 495]}, "SNUG": {"extent": [600, 612]}, "HIPPOLYTA": {"extent": [265, 270]}, "QUINCE": {"extent": [530, 651]}, "STARVELING": {"extent": [592, 612]}}, "extent": [259, 651]}, "1": {"nodes": {"DEMETRIUS": {"extent": [865, 1063]}, "HERMIA": {"extent": [1007, 1121]}, "PUCK": {"extent": [665, 1059]}, "LYSANDER": {"extent": [1003, 1121]}, "TITANIA": {"extent": [731, 971]}, "CHORUS": {"extent": [975, 987]}, "HELENA": {"extent": [872, 1111]}, "FIRST FAIRY": {"extent": [666, 992]}, "SECOND FAIRY": {"extent": [982, 986]}, "OBERON": {"extent": [730, 1003]}}, "extent": [665, 1121]}, "2": {"nodes": {"FLUTE": {"extent": [1250, 1268]}, "BOTTOM": {"extent": [1146, 1389]}, "MOTH": {"extent": [1348, 1365]}, "PEASEBLOSSOM": {"extent": [1346, 1373]}, "HERMIA": {"extent": [1453, 1905]}, "PUCK": {"extent": [1238, 1905]}, "MUSTARDSEED": {"extent": [1349, 1381]}, "TITANIA": {"extent": [1307, 1389]}, "SNOUT": {"extent": [1159, 1287]}, "HELENA": {"extent": [1542, 1890]}, "LYSANDER": {"extent": [1536, 1868]}, "COBWEB": {"extent": [1347, 1369]}, "STARVELING": {"extent": [1160, 1351]}, "QUINCE": {"extent": [1147, 1295]}, "OBERON": {"extent": [1350, 1828]}, "DEMETRIUS": {"extent": [1451, 1884]}}, "extent": [1146, 1905]}, "3": {"nodes": {"THESEUS": {"extent": [2058, 2146]}, "DEMETRIUS": {"extent": [2118, 2162]}, "BOTTOM": {"extent": [1943, 2240]}, "PEASEBLOSSOM": {"extent": [1944, 1945]}, "HERMIA": {"extent": [2148, 2158]}, "PUCK": {"extent": [2034, 2046]}, "FLUTE": {"extent": [2202, 2233]}, "MUSTARDSEED": {"extent": [1959, 1964]}, "TITANIA": {"extent": [1939, 2058]}, "EGEUS": {"extent": [2083, 2118]}, "HELENA": {"extent": [2150, 2159]}, "LYSANDER": {"extent": [2098, 2160]}, "SNUG": {"extent": [2217, 2222]}, "COBWEB": {"extent": [1947, 1948]}, "HIPPOLYTA": {"extent": [2067, 2074]}, "QUINCE": {"extent": [2199, 2240]}, "OBERON": {"extent": [1993, 2050]}, "STARVELING": {"extent": [2200, 2202]}}, "extent": [1939, 2240]}, "4": {"nodes": {"PYRAMUS": {"extent": [2466, 2622]}, "THESEUS": {"extent": [2270, 2695]}, "PUCK": {"extent": [2695, 2753]}, "LION": {"extent": [2526, 2577]}, "BOTTOM": {"extent": [2670, 2674]}, "WALL": {"extent": [2449, 2510]}, "MOONSHINE": {"extent": [2544, 2569]}, "DEMETRIUS": {"extent": [2447, 2670]}, "THISBY": {"extent": [2490, 2668]}, "TITANIA": {"extent": [2724, 2731]}, "LYSANDER": {"extent": [2304, 2643]}, "HIPPOLYTA": {"extent": [2270, 2638]}, "PROLOGUE": {"extent": [2393, 2446]}, "PHILOSTRATE": {"extent": [2313, 2389]}, "OBERON": {"extent": [2718, 2753]}}, "extent": [2270, 2753]}}}

==> SVEN arXiv/anc/ncaaf_rankings_truthy_storyline.json <==
{"colors": {"San Diego State": "MOUNTAIN WEST", "Michigan State": "BIG TEN", "Wyoming": "MOUNTAIN WEST", "Minnesota": "BIG TEN", "Georgia State": "SUN BELT", "Illinois": "BIG TEN", "Toledo": "MID AMERICAN", "Miami (Ohio)": "MID AMERICAN", "San Jose State": "MOUNTAIN WEST", "Louisiana-Monroe": "SUN BELT", "Texas": "BIG 12", "Central Michigan": "MID AMERICAN", "Southern Mississippi": "CONFERENCE USA", "Tulsa": "AMERICAN ATHLETIC", "Kansas": "BIG 12", "WEST DIVISION": "MOUNTAIN WEST", "Florida State": "ATLANTIC COAST", "Connecticut": "AMERICAN ATHLETIC", "Utah State": "MOUNTAIN WEST", "West Virginia": "BIG 12", "UAB": "CONFERENCE USA", "Arkansas State": "SUN BELT", "Tulane": "AMERICAN ATHLETIC", "Miami": "ATLANTIC COAST", "Ole Miss": "SOUTHEASTERN", "BYU": "FBS INDEPENDENTS", "South Carolina": "SOUTHEASTERN", "UL Lafayette": "SUN BELT", "Kent State": "MID AMERICAN", "Clemson": "ATLANTIC COAST", "Appalachian State": "SUN BELT", "Cincinnati": "AMERICAN ATHLETIC", "Wake Forest": "ATLANTIC COAST", "Florida Atlantic": "CONFERENCE USA", "Missouri": "SOUTHEASTERN", "Washington": "PACIFIC 12", "Troy": "SUN BELT", "Syracuse": "ATLANTIC COAST", "South Florida": "AMERICAN ATHLETIC", "Army": "FBS INDEPENDENTS", "Air Force": "MOUNTAIN WEST", "Indiana": "BIG TEN", "Maryland": "BIG TEN", "Rice": "CONFERENCE USA", "Boston College": "ATLANTIC COAST", "Arizona": "PACIFIC 12", "Iowa": "BIG TEN", "Texas State": "SUN BELT", "Pittsburgh": "ATLANTIC COAST", "Michigan": "BIG TEN", "Purdue": "BIG TEN", "Colorado State": "MOUNTAIN WEST", "Middle Tennessee": "CONFERENCE USA", "Oregon": "PACIFIC 12", "LSU": "SOUTHEASTERN", "Massachusetts": "MID AMERICAN", "East Carolina": "AMERICAN ATHLETIC", "TCU": "BIG 12", "Northwestern": "BIG TEN", "Florida": "SOUTHEASTERN", "Baylor": "BIG 12", "Ohio": "MID AMERICAN", "Buffalo": "MID AMERICAN", "Iowa State": "BIG 12", "Northern Illinois": "MID AMERICAN", "North Carolina": "ATLANTIC COAST", "Georgia Tech": "ATLANTIC COAST", "Navy": "FBS INDEPENDENTS", "Virginia Tech": "ATLANTIC COAST", "Louisiana Tech": "CONFERENCE USA", "Oklahoma": "BIG 12", "Louisville": "ATLANTIC COAST", "Arkansas": "SOUTHEASTERN", "New Mexico": "MOUNTAIN WEST", "Washington State": "PACIFIC 12", "Temple": "AMERICAN ATHLETIC", "Oklahoma State": "BIG 12", "Vanderbilt": "SOUTHEASTERN", "Texas-El Paso": "CONFERENCE USA", "Oregon State": "PACIFIC 12", "California": "PACIFIC 12", "Akron": "MID AMERICAN", "Memphis": "AMERICAN ATHLETIC", "Georgia": "SOUTHEASTERN", "Southern Methodist": "AMERICAN ATHLETIC", "Rutgers": "BIG TEN", "Ball State": "MID AMERICAN", "Notre Dame": "FBS INDEPENDENTS", "Duke": "ATLANTIC COAST", "Texas-San Antonio": "CONFERENCE USA", "Colorado": "PACIFIC 12", "Mississippi State": "SOUTHEASTERN", "Old Dominion": "CONFERENCE USA", "Marshall": "CONFERENCE USA", "Bowling Green": "MID AMERICAN", "UCLA": "PACIFIC 12", "Auburn": "SOUTHEASTERN", "Eastern Michigan": "MID AMERICAN", "Texas A&M": "SOUTHEASTERN", "North Texas": "CONFERENCE USA", "Nevada": "MOUNTAIN WEST", "Boise State": "MOUNTAIN WEST", "North Carolina State": "ATLANTIC COAST", "USC": "PACIFIC 12", "South Alabama": "SUN BELT", "UNLV": "MOUNTAIN WEST", "Idaho": "SUN BELT", "Utah": "PACIFIC 12", "Virginia": "ATLANTIC COAST", "Arizona State": "PACIFIC 12", "UCF": "AMERICAN ATHLETIC", "Ohio State": "BIG TEN", "Florida International": "CONFERENCE USA", "Stanford": "PACIFIC 12", "Georgia Southern": "SUN BELT", "Hawaii": "MOUNTAIN WEST", "Kentucky": "SOUTHEASTERN", "Penn State": "BIG TEN", "Nebraska": "BIG TEN", "New Mexico State": "SUN BELT", "Wisconsin": "BIG TEN", "Alabama": "SOUTHEASTERN", "Western Kentucky": "CONFERENCE USA", "Houston": "AMERICAN ATHLETIC", "Fresno State": "MOUNTAIN WEST", "Western Michigan": "MID AMERICAN", "Kansas State": "BIG 12", "Tennessee": "SOUTHEASTERN", "Texas Tech": "BIG 12"}, "links": [], "ranks": [{"h": -22, "name": "Ohio State", "scene": 3}, {"h": -24, "name": "South Carolina", "scene": 3}, {"h": -25, "name": "Washington", "scene": 1}, {"h": -8, "name": "Michigan State", "scene": 7}, {"h": -15, "name": "Arizona State", "scene": 4}, {"h": -18, "name": "UCLA", "scene": 7}, {"h": -19, "name": "Arizona State", "scene": 1}, {"h": -18, "name": "East Carolina", "scene": 9}, {"h": -14, "name": "Wisconsin", "scene": 1}, {"h": -5, "name": "Auburn", "scene": 2}, {"h": -3, "name": "Alabama", "scene": 3}, {"h": -24, "name": "Clemson", "scene": 8}, {"h": -13, "name": "Stanford", "scene": 2}, {"h": -10, "name": "Michigan State", "scene": 6}, {"h": -12, "name": "Oregon", "scene": 7}, {"h": -10, "name": "Ole Miss", "scene": 5}, {"h": -9, "name": "Georgia", "scene": 10}, {"h": -4, "name": "Oklahoma", "scene": 3}, {"h": -7, "name": "Baylor", "scene": 4}, {"h": -3, "name": "Mississippi State", "scene": 7}, {"h": -22, "name": "East Carolina", "scene": 6}, {"h": -11, "name": "Notre Dame", "scene": 3}, {"h": -6, "name": "Notre Dame", "scene": 10}, {"h": -17, "name": "Arizona State", "scene": 2}, {"h": -23, "name": "Kansas State", "scene": 6}, {"h": -13, "name": "Georgia", "scene": 7}, {"h": -12, "name": "Mississippi State", "scene": 6}, {"h": -11, "name": "Oklahoma", "scene": 7}, {"h": -12, "name": "Baylor", "scene": 10}, {"h": -23, "name": "Marshall", "scene": 10}, {"h": -2, "name": "Alabama", "scene": 1}, {"h": -17, "name": "Nebraska", "scene": 10}, {"h": -8, "name": "Michigan State", "scene": 9}, {"h": -23, "name": "North Carolina", "scene": 1}, {"h": -25, "name": "Stanford", "scene": 7}, {"h": -2, "name": "Oregon", "scene": 5}, {"h": -10, "name": "TCU", "scene": 9}, {"h": -3, "name": "Alabama", "scene": 10}, {"h": -14, "name": "Arizona State", "scene": 9}, {"h": -8, "name": "Baylor", "scene": 3}, {"h": -18, "name": "Wisconsin", "scene": 3}, {"h": -23, "name": "Clemson", "scene": 2}, {"h": -21, "name": "Oklahoma State", "scene": 6}, {"h": -17, "name": "Kansas State", "scene": 7}, {"h": -19, "name": "Nebraska", "scene": 2}, {"h": -24, "name": "Nebraska", "scene": 4}, {"h": -9, "name": "Notre Dame", "scene": 6}, {"h": -12, "name": "UCLA", "scene": 3}, {"h": -7, "name": "UCLA", "scene": 1}, {"h": -14, "name": "Ole Miss", "scene": 3}, {"h": -1, "name": "Florida State", "scene": 1}, {"h": -4, "name": "Auburn", "scene": 10}, {"h": -13, "name": "Ohio State", "scene": 10}, {"h": -18, "name": "Missouri", "scene": 4}, {"h": -5, "name": "Auburn", "scene": 5}, {"h": -20, "name": "Ohio State", "scene": 6}, {"h": -6, "name": "Georgia", "scene": 2}, {"h": -2, "name": "Oregon", "scene": 3}, {"h": -2, "name": "Oregon", "scene": 6}, {"h": -4, "name": "Alabama", "scene": 9}, {"h": -24, "name": "Missouri", "scene": 1}, {"h": -5, "name": "Auburn", "scene": 4}, {"h": -19, "name": "Wisconsin", "scene": 4}, {"h": -15, "name": "Ohio State", "scene": 7}, {"h": -25, "name": "Marshall", "scene": 8}, {"h": -15, "name": "Ole Miss", "scene": 2}, {"h": -25, "name": "Kansas State", "scene": 5}, {"h": -20, "name": "Kansas State", "scene": 4}, {"h": -22, "name": "Nebraska", "scene": 1}, {"h": -8, "name": "UCLA", "scene": 6}, {"h": -17, "name": "USC", "scene": 4}, {"h": -23, "name": "Clemson", "scene": 3}, {"h": -21, "name": "South Carolina", "scene": 2}, {"h": -8, "name": "Michigan State", "scene": 10}, {"h": -19, "name": "East Carolina", "scene": 7}, {"h": -10, "name": "Baylor", "scene": 2}, {"h": -1, "name": "Mississippi State", "scene": 9}, {"h": -24, "name": "Missouri", "scene": 2}, {"h": -5, "name": "Ohio State", "scene": 1}, {"h": -10, "name": "TCU", "scene": 10}, {"h": -7, "name": "Texas A&M", "scene": 3}, {"h": -7, "name": "Alabama", "scene": 7}, {"h": -9, "name": "South Carolina", "scene": 1}, {"h": -25, "name": "TCU", "scene": 6}, {"h": -16, "name": "Stanford", "scene": 5}, {"h": -2, "name": "Oregon", "scene": 4}, {"h": -3, "name": "Alabama", "scene": 4}, {"h": -13, "name": "LSU", "scene": 1}, {"h": -25, "name": "Louisville", "scene": 2}, {"h": -10, "name": "LSU", "scene": 3}, {"h": -1, "name": "Mississippi State", "scene": 8}, {"h": -5, "name": "Baylor", "scene": 7}, {"h": -19, "name": "Kansas State", "scene": 3}, {"h": -24, "name": "Oklahoma State", "scene": 5}, {"h": -25, "name": "UCLA", "scene": 9}, {"h": -16, "name": "Notre Dame", "scene": 2}, {"h": -10, "name": "Baylor", "scene": 1}, {"h": -4, "name": "Oklahoma", "scene": 2}, {"h": -17, "name": "Oklahoma", "scene": 9}, {"h": -21, "name": "East Carolina", "scene": 10}, {"h": -1, "name": "Mississippi State", "scene": 10}, {"h": -3, "name": "Alabama", "scene": 5}, {"h": -15, "name": "Stanford", "scene": 3}, {"h": -9, "name": "Notre Dame", "scene": 4}, {"h": -4, "name": "Oklahoma", "scene": 4}, {"h": -2, "name": "Alabama", "scene": 2}, {"h": -10, "name": "Arizona", "scene": 7}, {"h": -8, "name": "Michigan State", "scene": 8}, {"h": -10, "name": "Georgia", "scene": 8}, {"h": -18, "name": "Utah", "scene": 10}, {"h": -11, "name": "Ole Miss", "scene": 6}, {"h": -21, "name": "Nebraska", "scene": 7}, {"h": -5, "name": "Notre Dame", "scene": 8}, {"h": -3, "name": "Ole Miss", "scene": 7}, {"h": -23, "name": "East Carolina", "scene": 5}, {"h": -9, "name": "USC", "scene": 3}, {"h": -23, "name": "Missouri", "scene": 7}, {"h": -22, "name": "USC", "scene": 8}, {"h": -10, "name": "Ole Miss", "scene": 4}, {"h": -16, "name": "Arizona", "scene": 8}, {"h": -8, "name": "Michigan State", "scene": 1}, {"h": -12, "name": "LSU", "scene": 2}, {"h": -5, "name": "Oregon", "scene": 10}, {"h": -8, "name": "LSU", "scene": 4}, {"h": -3, "name": "Oregon", "scene": 1}, {"h": -11, "name": "Oklahoma", "scene": 8}, {"h": -21, "name": "Texas A&M", "scene": 8}, {"h": -3, "name": "Ole Miss", "scene": 9}, {"h": -6, "name": "Texas A&M", "scene": 6}, {"h": -24, "name": "Missouri", "scene": 6}, {"h": -13, "name": "South Carolina", "scene": 5}, {"h": -20, "name": "USC", "scene": 9}, {"h": -14, "name": "South Carolina", "scene": 4}, {"h": -4, "name": "Baylor", "scene": 8}, {"h": -19, "name": "Nebraska", "scene": 6}, {"h": -20, "name": "Arizona State", "scene": 7}, {"h": -15, "name": "LSU", "scene": 6}, {"h": -6, "name": "Auburn", "scene": 8}, {"h": -1, "name": "Florida State", "scene": 5}, {"h": -4, "name": "Oklahoma", "scene": 6}, {"h": -22, "name": "Ohio State", "scene": 5}, {"h": -6, "name": "Auburn", "scene": 1}, {"h": -22, "name": "Clemson", "scene": 4}, {"h": -5, "name": "Auburn", "scene": 9}, {"h": -24, "name": "Duke", "scene": 10}, {"h": -11, "name": "Stanford", "scene": 1}, {"h": -3, "name": "Oregon", "scene": 2}, {"h": -21, "name": "Clemson", "scene": 9}, {"h": -16, "name": "USC", "scene": 6}, {"h": -18, "name": "USC", "scene": 5}, {"h": -12, "name": "Georgia", "scene": 1}, {"h": -2, "name": "Auburn", "scene": 7}, {"h": -17, "name": "Arizona State", "scene": 8}, {"h": -1, "name": "Florida State", "scene": 4}, {"h": -21, "name": "Nebraska", "scene": 5}, {"h": -12, "name": "UCLA", "scene": 4}, {"h": -7, "name": "Notre Dame", "scene": 9}, {"h": -19, "name": "Nebraska", "scene": 8}, {"h": -11, "name": "Kansas State", "scene": 10}, {"h": -7, "name": "Michigan State", "scene": 2}, {"h": -2, "name": "Florida State", "scene": 9}, {"h": -25, "name": "Oklahoma State", "scene": 4}, {"h": -1, "name": "Florida State", "scene": 7}, {"h": -7, "name": "Baylor", "scene": 6}, {"h": -22, "name": "West Virginia", "scene": 9}, {"h": -5, "name": "Auburn", "scene": 6}, {"h": -18, "name": "Wisconsin", "scene": 2}, {"h": -9, "name": "Michigan State", "scene": 5}, {"h": -16, "name": "Oklahoma State", "scene": 7}, {"h": -16, "name": "Nebraska", "scene": 9}, {"h": -6, "name": "Oregon", "scene": 9}, {"h": -15, "name": "Arizona", "scene": 9}, {"h": -25, "name": "BYU", "scene": 3}, {"h": -9, "name": "Texas A&M", "scene": 2}, {"h": -17, "name": "LSU", "scene": 5}, {"h": -13, "name": "Georgia", "scene": 6}, {"h": -21, "name": "Louisville", "scene": 3}, {"h": -15, "name": "Arizona State", "scene": 10}, {"h": -20, "name": "BYU", "scene": 5}, {"h": -2, "name": "Florida State", "scene": 8}, {"h": -1, "name": "Florida State", "scene": 6}, {"h": -8, "name": "Notre Dame", "scene": 5}, {"h": -16, "name": "Arizona State", "scene": 3}, {"h": -1, "name": "Florida State", "scene": 2}, {"h": -14, "name": "Kansas State", "scene": 8}, {"h": -15, "name": "Oklahoma State", "scene": 8}, {"h": -20, "name": "Utah", "scene": 8}, {"h": -18, "name": "BYU", "scene": 6}, {"h": -7, "name": "Baylor", "scene": 5}, {"h": -14, "name": "Mississippi State", "scene": 5}, {"h": -12, "name": "Baylor", "scene": 9}, {"h": -6, "name": "Texas A&M", "scene": 5}, {"h": -13, "name": "Ohio State", "scene": 8}, {"h": -3, "name": "Ole Miss", "scene": 8}, {"h": -23, "name": "Stanford", "scene": 8}, {"h": -14, "name": "Stanford", "scene": 6}, {"h": -3, "name": "Alabama", "scene": 6}, {"h": -7, "name": "Alabama", "scene": 8}, {"h": -21, "name": "BYU", "scene": 4}, {"h": -12, "name": "Georgia", "scene": 5}, {"h": -5, "name": "Auburn", "scene": 3}, {"h": -24, "name": "LSU", "scene": 9}, {"h": -11, "name": "Kansas State", "scene": 9}, {"h": -13, "name": "Michigan State", "scene": 3}, {"h": -2, "name": "Florida State", "scene": 10}, {"h": -7, "name": "Ole Miss", "scene": 10}, {"h": -25, "name": "UCLA", "scene": 10}, {"h": -20, "name": "Kansas State", "scene": 2}, {"h": -11, "name": "UCLA", "scene": 5}, {"h": -23, "name": "Marshall", "scene": 9}, {"h": -22, "name": "Georgia Tech", "scene": 7}, {"h": -19, "name": "Utah", "scene": 9}, {"h": -13, "name": "Georgia", "scene": 4}, {"h": -4, "name": "Oklahoma", "scene": 1}, {"h": -8, "name": "Ohio State", "scene": 2}, {"h": -14, "name": "Arizona", "scene": 10}, {"h": -21, "name": "Texas A&M", "scene": 1}, {"h": -21, "name": "North Carolina", "scene": 2}, {"h": -14, "name": "Texas A&M", "scene": 7}, {"h": -9, "name": "Oregon", "scene": 8}, {"h": -16, "name": "Stanford", "scene": 4}, {"h": -17, "name": "Wisconsin", "scene": 6}, {"h": -16, "name": "Clemson", "scene": 1}, {"h": -20, "name": "Kansas State", "scene": 1}, {"h": -19, "name": "Wisconsin", "scene": 5}, {"h": -15, "name": "USC", "scene": 1}, {"h": -23, "name": "Ohio State", "scene": 4}, {"h": -20, "name": "West Virginia", "scene": 10}, {"h": -9, "name": "Georgia", "scene": 9}, {"h": -13, "name": "Ohio State", "scene": 9}, {"h": -22, "name": "Clemson", "scene": 10}, {"h": -17, "name": "Notre Dame", "scene": 1}, {"h": -6, "name": "Notre Dame", "scene": 7}, {"h": -20, "name": "Missouri", "scene": 3}, {"h": -15, "name": "Arizona State", "scene": 5}, {"h": -1, "name": "Florida State", "scene": 3}, {"h": -4, "name": "Oklahoma", "scene": 5}, {"h": -6, "name": "Georgia", "scene": 3}, {"h": -19, "name": "Oklahoma", "scene": 10}, {"h": -24, "name": "Utah", "scene": 7}, {"h": -12, "name": "TCU", "scene": 8}, {"h": -16, "name": "LSU", "scene": 10}, {"h": -11, "name": "UCLA", "scene": 2}, {"h": -17, "name": "Virginia Tech", "scene": 3}, {"h": -11, "name": "Michigan State", "scene": 4}, {"h": -18, "name": "East Carolina", "scene": 8}, {"h": -18, "name": "Ole Miss", "scene": 1}, {"h": -9, "name": "TCU", "scene": 7}, {"h": -6, "name": "Texas A&M", "scene": 4}, {"h": -14, "name": "USC", "scene": 2}], "nodes": [{"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Ohio State"}, {"segments": [1, 2, 3, 4, 5], "name": "South Carolina"}, {"segments": [6, 7, 8, 9, 10], "name": "TCU"}, {"segments": [1], "name": "Washington"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Michigan State"}, {"segments": [1, 2, 3, 4, 5, 6, 7], "name": "UCLA"}, {"segments": [1, 2, 3, 4, 5], "name": "Arizona State"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Auburn"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Alabama"}, {"segments": [4, 5, 6, 7, 8, 9, 10], "name": "Nebraska"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8], "name": "Stanford"}, {"segments": [8, 9, 10], "name": "Marshall"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Oregon"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Ole Miss"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Georgia"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Oklahoma"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Baylor"}, {"segments": [5, 6, 7, 8, 9, 10], "name": "Mississippi State"}, {"segments": [1, 2, 3, 4, 5, 6], "name": "Wisconsin"}, {"segments": [5, 6, 7, 8, 9, 10], "name": "East Carolina"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8], "name": "Texas A&M"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Notre Dame"}, {"segments": [9, 10], "name": "UCLA"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Kansas State"}, {"segments": [4, 5, 6, 7, 8], "name": "Oklahoma State"}, {"segments": [1, 2, 3, 4], "name": "Clemson"}, {"segments": [1, 2], "name": "Nebraska"}, {"segments": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "name": "Florida State"}, {"segments": [1, 2, 3, 4], "name": "Missouri"}, {"segments": [6, 7], "name": "Missouri"}, {"segments": [7, 8, 9, 10], "name": "Utah"}, {"segments": [8, 9, 10], "name": "Clemson"}, {"segments": [1, 2, 3, 4, 5, 6], "name": "LSU"}, {"segments": [7, 8, 9, 10], "name": "Arizona State"}, {"segments": [7, 8, 9, 10], "name": "Arizona"}, {"segments": [1, 2, 3, 4, 5, 6], "name": "USC"}, {"segments": [8, 9], "name": "USC"}, {"segments": [10], "name": "Duke"}, {"segments": [9, 10], "name": "West Virginia"}, {"segments": [2, 3], "name": "Louisville"}, {"segments": [3, 4, 5, 6], "name": "BYU"}, {"segments": [9, 10], "name": "LSU"}, {"segments": [7], "name": "Georgia Tech"}, {"segments": [1, 2], "name": "North Carolina"}, {"segments": [3], "name": "Virginia Tech"}], "heights": [{"h": 0, "name": "Ohio State", "scene": 3}, {"h": 14, "name": "Michigan State", "scene": 7}, {"h": 1, "name": "Washington", "scene": 1}, {"h": -10, "name": "UCLA", "scene": 7}, {"h": 10, "name": "Arizona State", "scene": 1}, {"h": 18, "name": "UCLA", "scene": 5}, {"h": 32, "name": "Michigan State", "scene": 1}, {"h": 34, "name": "Auburn", "scene": 2}, {"h": 37, "name": "Alabama", "scene": 3}, {"h": -11, "name": "Ohio State", "scene": 9}, {"h": 25, "name": "Stanford", "scene": 2}, {"h": -27, "name": "Marshall", "scene": 9}, {"h": 10, "name": "Oregon", "scene": 7}, {"h": 19, "name": "Ole Miss", "scene": 5}, {"h": 8, "name": "Wisconsin", "scene": 3}, {"h": 36, "name": "Oklahoma", "scene": 3}, {"h": 29, "name": "Baylor", "scene": 4}, {"h": 32, "name": "Mississippi State", "scene": 7}, {"h": -8, "name": "East Carolina", "scene": 6}, {"h": 22, "name": "Notre Dame", "scene": 3}, {"h": 9, "name": "Notre Dame", "scene": 10}, {"h": 10, "name": "Arizona State", "scene": 2}, {"h": -9, "name": "Kansas State", "scene": 6}, {"h": 6, "name": "Georgia", "scene": 7}, {"h": 11, "name": "Mississippi State", "scene": 6}, {"h": 11, "name": "Oklahoma", "scene": 7}, {"h": -7, "name": "Baylor", "scene": 10}, {"h": -27, "name": "Marshall", "scene": 10}, {"h": 39, "name": "Alabama", "scene": 1}, {"h": -16, "name": "Nebraska", "scene": 10}, {"h": 7, "name": "Michigan State", "scene": 9}, {"h": 30, "name": "Texas A&M", "scene": 3}, {"h": -22, "name": "Stanford", "scene": 7}, {"h": 38, "name": "Oregon", "scene": 5}, {"h": 4, "name": "TCU", "scene": 9}, {"h": 15, "name": "Alabama", "scene": 10}, {"h": 5, "name": "Stanford", "scene": 6}, {"h": 29, "name": "Baylor", "scene": 3}, {"h": 6, "name": "Georgia", "scene": 10}, {"h": 31, "name": "Ohio State", "scene": 2}, {"h": 3, "name": "Clemson", "scene": 2}, {"h": 30, "name": "Ole Miss", "scene": 9}, {"h": -9, "name": "Kansas State", "scene": 7}, {"h": 7, "name": "Nebraska", "scene": 2}, {"h": 17, "name": "Notre Dame", "scene": 6}, {"h": -6, "name": "Nebraska", "scene": 4}, {"h": 21, "name": "UCLA", "scene": 3}, {"h": 33, "name": "UCLA", "scene": 1}, {"h": 12, "name": "Ole Miss", "scene": 3}, {"h": 40, "name": "Florida State", "scene": 1}, {"h": 14, "name": "Auburn", "scene": 10}, {"h": -11, "name": "Ohio State", "scene": 10}, {"h": 2, "name": "Missouri", "scene": 4}, {"h": 34, "name": "Auburn", "scene": 5}, {"h": -2, "name": "South Carolina", "scene": 3}, {"h": -7, "name": "Baylor", "scene": 9}, {"h": 33, "name": "Georgia", "scene": 2}, {"h": 38, "name": "Oregon", "scene": 3}, {"h": 38, "name": "Oregon", "scene": 6}, {"h": -12, "name": "Arizona State", "scene": 9}, {"h": 2, "name": "Missouri", "scene": 1}, {"h": 34, "name": "Auburn", "scene": 4}, {"h": 6, "name": "Georgia", "scene": 9}, {"h": -5, "name": "Ohio State", "scene": 7}, {"h": -27, "name": "Marshall", "scene": 8}, {"h": 12, "name": "Ole Miss", "scene": 2}, {"h": -9, "name": "Kansas State", "scene": 5}, {"h": 7, "name": "Nebraska", "scene": 1}, {"h": 18, "name": "UCLA", "scene": 6}, {"h": -1, "name": "Clemson", "scene": 3}, {"h": 7, "name": "Michigan State", "scene": 10}, {"h": -11, "name": "East Carolina", "scene": 7}, {"h": 29, "name": "Baylor", "scene": 2}, {"h": 32, "name": "Mississippi State", "scene": 9}, {"h": -19, "name": "Utah", "scene": 8}, {"h": 2, "name": "Missouri", "scene": 2}, {"h": 6, "name": "Georgia", "scene": 8}, {"h": 4, "name": "TCU", "scene": 10}, {"h": 15, "name": "Alabama", "scene": 7}, {"h": 1, "name": "Wisconsin", "scene": 5}, {"h": -19, "name": "TCU", "scene": 6}, {"h": 5, "name": "Stanford", "scene": 5}, {"h": 38, "name": "Oregon", "scene": 4}, {"h": -23, "name": "Clemson", "scene": 8}, {"h": 37, "name": "Alabama", "scene": 4}, {"h": 26, "name": "LSU", "scene": 1}, {"h": 1, "name": "Louisville", "scene": 2}, {"h": 23, "name": "LSU", "scene": 3}, {"h": 32, "name": "Mississippi State", "scene": 8}, {"h": 29, "name": "Baylor", "scene": 7}, {"h": 40, "name": "Florida State", "scene": 2}, {"h": -7, "name": "Oklahoma State", "scene": 5}, {"h": -29, "name": "UCLA", "scene": 9}, {"h": 11, "name": "Notre Dame", "scene": 2}, {"h": 30, "name": "South Carolina", "scene": 1}, {"h": 29, "name": "Baylor", "scene": 1}, {"h": 36, "name": "Oklahoma", "scene": 2}, {"h": -17, "name": "Oklahoma", "scene": 9}, {"h": 31, "name": "Florida State", "scene": 8}, {"h": 37, "name": "Alabama", "scene": 5}, {"h": 11, "name": "Stanford", "scene": 3}, {"h": 39, "name": "Alabama", "scene": 2}, {"h": 12, "name": "Arizona", "scene": 7}, {"h": 14, "name": "Michigan State", "scene": 8}, {"h": -19, "name": "Utah", "scene": 10}, {"h": 13, "name": "Ole Miss", "scene": 6}, {"h": -16, "name": "Nebraska", "scene": 7}, {"h": 17, "name": "Notre Dame", "scene": 8}, {"h": 30, "name": "Ole Miss", "scene": 7}, {"h": 40, "name": "Florida State", "scene": 3}, {"h": 24, "name": "USC", "scene": 3}, {"h": -18, "name": "Missouri", "scene": 7}, {"h": -21, "name": "USC", "scene": 8}, {"h": 21, "name": "Ole Miss", "scene": 4}, {"h": -11, "name": "Arizona", "scene": 8}, {"h": 3, "name": "USC", "scene": 4}, {"h": 26, "name": "LSU", "scene": 2}, {"h": 23, "name": "LSU", "scene": 4}, {"h": 38, "name": "Oregon", "scene": 1}, {"h": 5, "name": "Oklahoma", "scene": 8}, {"h": -20, "name": "Texas A&M", "scene": 8}, {"h": -7, "name": "Oklahoma State", "scene": 6}, {"h": 30, "name": "Texas A&M", "scene": 6}, {"h": -18, "name": "Missouri", "scene": 6}, {"h": 25, "name": "Wisconsin", "scene": 1}, {"h": -21, "name": "USC", "scene": 9}, {"h": -5, "name": "Ohio State", "scene": 4}, {"h": 29, "name": "Baylor", "scene": 8}, {"h": 3, "name": "USC", "scene": 6}, {"h": 6, "name": "Kansas State", "scene": 3}, {"h": 22, "name": "Notre Dame", "scene": 4}, {"h": -12, "name": "Arizona State", "scene": 7}, {"h": 4, "name": "LSU", "scene": 6}, {"h": 16, "name": "Auburn", "scene": 8}, {"h": -4, "name": "Clemson", "scene": 4}, {"h": 40, "name": "Florida State", "scene": 5}, {"h": 27, "name": "Georgia", "scene": 1}, {"h": 36, "name": "Oklahoma", "scene": 6}, {"h": -5, "name": "Ohio State", "scene": 5}, {"h": 34, "name": "Auburn", "scene": 1}, {"h": 12, "name": "South Carolina", "scene": 4}, {"h": -3, "name": "BYU", "scene": 6}, {"h": -28, "name": "Duke", "scene": 10}, {"h": 29, "name": "Baylor", "scene": 5}, {"h": 9, "name": "Kansas State", "scene": 1}, {"h": 38, "name": "Oregon", "scene": 2}, {"h": -23, "name": "Clemson", "scene": 9}, {"h": 36, "name": "Oklahoma", "scene": 4}, {"h": 3, "name": "USC", "scene": 5}, {"h": -5, "name": "Ohio State", "scene": 8}, {"h": 34, "name": "Auburn", "scene": 7}, {"h": 35, "name": "Ohio State", "scene": 1}, {"h": -12, "name": "Arizona State", "scene": 8}, {"h": 28, "name": "Stanford", "scene": 1}, {"h": 40, "name": "Florida State", "scene": 4}, {"h": -5, "name": "Ohio State", "scene": 6}, {"h": 10, "name": "Arizona State", "scene": 5}, {"h": 9, "name": "Notre Dame", "scene": 9}, {"h": -16, "name": "Nebraska", "scene": 8}, {"h": -6, "name": "Kansas State", "scene": 10}, {"h": 32, "name": "Michigan State", "scene": 2}, {"h": 31, "name": "Florida State", "scene": 9}, {"h": -7, "name": "Oklahoma State", "scene": 4}, {"h": 40, "name": "Florida State", "scene": 7}, {"h": 29, "name": "Baylor", "scene": 6}, {"h": -24, "name": "West Virginia", "scene": 9}, {"h": 34, "name": "Auburn", "scene": 6}, {"h": 8, "name": "Wisconsin", "scene": 2}, {"h": 20, "name": "Michigan State", "scene": 5}, {"h": -7, "name": "Oklahoma State", "scene": 7}, {"h": -4, "name": "Nebraska", "scene": 5}, {"h": -16, "name": "Nebraska", "scene": 9}, {"h": 10, "name": "Oregon", "scene": 9}, {"h": -13, "name": "Arizona", "scene": 9}, {"h": 30, "name": "Texas A&M", "scene": 2}, {"h": 4, "name": "LSU", "scene": 5}, {"h": 6, "name": "Georgia", "scene": 6}, {"h": 1, "name": "Louisville", "scene": 3}, {"h": -14, "name": "Arizona State", "scene": 10}, {"h": -3, "name": "BYU", "scene": 5}, {"h": -25, "name": "East Carolina", "scene": 10}, {"h": 40, "name": "Florida State", "scene": 6}, {"h": 22, "name": "Notre Dame", "scene": 5}, {"h": 10, "name": "Arizona State", "scene": 3}, {"h": -2, "name": "Kansas State", "scene": 4}, {"h": -6, "name": "Kansas State", "scene": 8}, {"h": -7, "name": "Oklahoma State", "scene": 8}, {"h": 12, "name": "South Carolina", "scene": 5}, {"h": 14, "name": "Auburn", "scene": 9}, {"h": 32, "name": "Mississippi State", "scene": 10}, {"h": 2, "name": "Missouri", "scene": 3}, {"h": 11, "name": "Mississippi State", "scene": 5}, {"h": -15, "name": "East Carolina", "scene": 8}, {"h": 30, "name": "Texas A&M", "scene": 5}, {"h": 10, "name": "Oregon", "scene": 10}, {"h": -22, "name": "Stanford", "scene": 8}, {"h": -18, "name": "East Carolina", "scene": 9}, {"h": 37, "name": "Alabama", "scene": 6}, {"h": 15, "name": "Alabama", "scene": 8}, {"h": -3, "name": "BYU", "scene": 4}, {"h": 17, "name": "Georgia", "scene": 5}, {"h": 34, "name": "Auburn", "scene": 3}, {"h": -28, "name": "LSU", "scene": 9}, {"h": -6, "name": "Kansas State", "scene": 9}, {"h": 20, "name": "Michigan State", "scene": 3}, {"h": 31, "name": "Florida State", "scene": 10}, {"h": 8, "name": "Ole Miss", "scene": 10}, {"h": -29, "name": "UCLA", "scene": 10}, {"h": 6, "name": "Kansas State", "scene": 2}, {"h": 10, "name": "Arizona State", "scene": 4}, {"h": 14, "name": "Michigan State", "scene": 6}, {"h": 27, "name": "UCLA", "scene": 2}, {"h": -17, "name": "Georgia Tech", "scene": 7}, {"h": -19, "name": "Utah", "scene": 9}, {"h": 17, "name": "Georgia", "scene": 4}, {"h": 36, "name": "Oklahoma", "scene": 1}, {"h": 5, "name": "South Carolina", "scene": 2}, {"h": -13, "name": "Arizona", "scene": 10}, {"h": 8, "name": "Texas A&M", "scene": 1}, {"h": 4, "name": "North Carolina", "scene": 2}, {"h": 15, "name": "Alabama", "scene": 9}, {"h": 10, "name": "Oregon", "scene": 8}, {"h": 5, "name": "Stanford", "scene": 4}, {"h": 1, "name": "Wisconsin", "scene": 6}, {"h": 14, "name": "Clemson", "scene": 1}, {"h": 4, "name": "North Carolina", "scene": 1}, {"h": -3, "name": "BYU", "scene": 3}, {"h": 24, "name": "USC", "scene": 1}, {"h": -24, "name": "West Virginia", "scene": 10}, {"h": -26, "name": "Clemson", "scene": 10}, {"h": 13, "name": "Notre Dame", "scene": 1}, {"h": 17, "name": "Notre Dame", "scene": 7}, {"h": 18, "name": "UCLA", "scene": 4}, {"h": -6, "name": "East Carolina", "scene": 5}, {"h": 36, "name": "Oklahoma", "scene": 5}, {"h": 33, "name": "Georgia", "scene": 3}, {"h": -4, "name": "Nebraska", "scene": 6}, {"h": -20, "name": "Oklahoma", "scene": 10}, {"h": -19, "name": "Utah", "scene": 7}, {"h": 4, "name": "TCU", "scene": 8}, {"h": -15, "name": "LSU", "scene": 10}, {"h": 30, "name": "Ole Miss", "scene": 8}, {"h": 9, "name": "Virginia Tech", "scene": 3}, {"h": -4, "name": "Texas A&M", "scene": 7}, {"h": 20, "name": "Michigan State", "scene": 4}, {"h": 1, "name": "Wisconsin", "scene": 4}, {"h": 12, "name": "Ole Miss", "scene": 1}, {"h": 13, "name": "TCU", "scene": 7}, {"h": 30, "name": "Texas A&M", "scene": 4}, {"h": 24, "name": "USC", "scene": 2}], "order": [1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "scenes": {"1": {"nodes": {"Michigan State": {"extent": [1.0, 1.0]}, "USC": {"extent": [1.0, 1.0]}, "Oklahoma": {"extent": [1.0, 1.0]}, "North Carolina": {"extent": [1.0, 1.0]}, "Arizona State": {"extent": [1.0, 1.0]}, "Clemson": {"extent": [1.0, 1.0]}, "Wisconsin": {"extent": [1.0, 1.0]}, "Oregon": {"extent": [1.0, 1.0]}, "Florida State": {"extent": [1.0, 1.0]}, "LSU": {"extent": [1.0, 1.0]}, "South Carolina": {"extent": [1.0, 1.0]}, "Ohio State": {"extent": [1.0, 1.0]}, "Georgia": {"extent": [1.0, 1.0]}, "Stanford": {"extent": [1.0, 1.0]}, "Ole Miss": {"extent": [1.0, 1.0]}, "Baylor": {"extent": [1.0, 1.0]}, "Nebraska": {"extent": [1.0, 1.0]}, "Missouri": {"extent": [1.0, 1.0]}, "Alabama": {"extent": [1.0, 1.0]}, "Notre Dame": {"extent": [1.0, 1.0]}, "Washington": {"extent": [1.0, 1.0]}, "UCLA": {"extent": [1.0, 1.0]}, "Kansas State": {"extent": [1.0, 1.0]}, "Auburn": {"extent": [1.0, 1.0]}, "Texas A&M": {"extent": [1.0, 1.0]}}, "extent": [0.75, 1.25]}, "2": {"nodes": {"Michigan State": {"extent": [2.0, 2.0]}, "USC": {"extent": [2.0, 2.0]}, "Oklahoma": {"extent": [2.0, 2.0]}, "North Carolina": {"extent": [2.0, 2.0]}, "Louisville": {"extent": [2.0, 2.0]}, "Arizona State": {"extent": [2.0, 2.0]}, "Clemson": {"extent": [2.0, 2.0]}, "Wisconsin": {"extent": [2.0, 2.0]}, "Oregon": {"extent": [2.0, 2.0]}, "Florida State": {"extent": [2.0, 2.0]}, "LSU": {"extent": [2.0, 2.0]}, "Ohio State": {"extent": [2.0, 2.0]}, "Georgia": {"extent": [2.0, 2.0]}, "Stanford": {"extent": [2.0, 2.0]}, "Ole Miss": {"extent": [2.0, 2.0]}, "Baylor": {"extent": [2.0, 2.0]}, "Nebraska": {"extent": [2.0, 2.0]}, "Missouri": {"extent": [2.0, 2.0]}, "Alabama": {"extent": [2.0, 2.0]}, "South Carolina": {"extent": [2.0, 2.0]}, "Notre Dame": {"extent": [2.0, 2.0]}, "UCLA": {"extent": [2.0, 2.0]}, "Kansas State": {"extent": [2.0, 2.0]}, "Auburn": {"extent": [2.0, 2.0]}, "Texas A&M": {"extent": [2.0, 2.0]}}, "extent": [1.75, 2.25]}, "3": {"nodes": {"Michigan State": {"extent": [3.0, 3.0]}, "USC": {"extent": [3.0, 3.0]}, "Oklahoma": {"extent": [3.0, 3.0]}, "Louisville": {"extent": [3.0, 3.0]}, "Arizona State": {"extent": [3.0, 3.0]}, "Clemson": {"extent": [3.0, 3.0]}, "Wisconsin": {"extent": [3.0, 3.0]}, "Oregon": {"extent": [3.0, 3.0]}, "Florida State": {"extent": [3.0, 3.0]}, "LSU": {"extent": [3.0, 3.0]}, "Ohio State": {"extent": [3.0, 3.0]}, "Georgia": {"extent": [3.0, 3.0]}, "Stanford": {"extent": [3.0, 3.0]}, "Ole Miss": {"extent": [3.0, 3.0]}, "BYU": {"extent": [3.0, 3.0]}, "Baylor": {"extent": [3.0, 3.0]}, "Missouri": {"extent": [3.0, 3.0]}, "Alabama": {"extent": [3.0, 3.0]}, "South Carolina": {"extent": [3.0, 3.0]}, "Notre Dame": {"extent": [3.0, 3.0]}, "UCLA": {"extent": [3.0, 3.0]}, "Kansas State": {"extent": [3.0, 3.0]}, "Auburn": {"extent": [3.0, 3.0]}, "Texas A&M": {"extent": [3.0, 3.0]}, "Virginia Tech": {"extent": [3.0, 3.0]}}, "extent": [2.75, 3.25]}, "4": {"nodes": {"Michigan State": {"extent": [4.0, 4.0]}, "USC": {"extent": [4.0, 4.0]}, "Oklahoma": {"extent": [4.0, 4.0]}, "Arizona State": {"extent": [4.0, 4.0]}, "Alabama": {"extent": [4.0, 4.0]}, "Oklahoma State": {"extent": [4.0, 4.0]}, "Wisconsin": {"extent": [4.0, 4.0]}, "Oregon": {"extent": [4.0, 4.0]}, "Florida State": {"extent": [4.0, 4.0]}, "LSU": {"extent": [4.0, 4.0]}, "South Carolina": {"extent": [4.0, 4.0]}, "Georgia": {"extent": [4.0, 4.0]}, "Stanford": {"extent": [4.0, 4.0]}, "Ole Miss": {"extent": [4.0, 4.0]}, "BYU": {"extent": [4.0, 4.0]}, "Baylor": {"extent": [4.0, 4.0]}, "Ohio State": {"extent": [4.0, 4.0]}, "Missouri": {"extent": [4.0, 4.0]}, "Clemson": {"extent": [4.0, 4.0]}, "Notre Dame": {"extent": [4.0, 4.0]}, "UCLA": {"extent": [4.0, 4.0]}, "Kansas State": {"extent": [4.0, 4.0]}, "Auburn": {"extent": [4.0, 4.0]}, "Nebraska": {"extent": [4.0, 4.0]}, "Texas A&M": {"extent": [4.0, 4.0]}}, "extent": [3.75, 4.25]}, "5": {"nodes": {"Michigan State": {"extent": [5.0, 5.0]}, "USC": {"extent": [5.0, 5.0]}, "Oklahoma": {"extent": [5.0, 5.0]}, "Arizona State": {"extent": [5.0, 5.0]}, "Oklahoma State": {"extent": [5.0, 5.0]}, "Wisconsin": {"extent": [5.0, 5.0]}, "Oregon": {"extent": [5.0, 5.0]}, "Florida State": {"extent": [5.0, 5.0]}, "LSU": {"extent": [5.0, 5.0]}, "East Carolina": {"extent": [5.0, 5.0]}, "South Carolina": {"extent": [5.0, 5.0]}, "Ohio State": {"extent": [5.0, 5.0]}, "Georgia": {"extent": [5.0, 5.0]}, "Stanford": {"extent": [5.0, 5.0]}, "Ole Miss": {"extent": [5.0, 5.0]}, "BYU": {"extent": [5.0, 5.0]}, "Baylor": {"extent": [5.0, 5.0]}, "Nebraska": {"extent": [5.0, 5.0]}, "Alabama": {"extent": [5.0, 5.0]}, "Notre Dame": {"extent": [5.0, 5.0]}, "Mississippi State": {"extent": [5.0, 5.0]}, "UCLA": {"extent": [5.0, 5.0]}, "Kansas State": {"extent": [5.0, 5.0]}, "Auburn": {"extent": [5.0, 5.0]}, "Texas A&M": {"extent": [5.0, 5.0]}}, "extent": [4.75, 5.25]}, "6": {"nodes": {"Michigan State": {"extent": [6.0, 6.0]}, "USC": {"extent": [6.0, 6.0]}, "Oklahoma": {"extent": [6.0, 6.0]}, "Oklahoma State": {"extent": [6.0, 6.0]}, "Wisconsin": {"extent": [6.0, 6.0]}, "TCU": {"extent": [6.0, 6.0]}, "Oregon": {"extent": [6.0, 6.0]}, "Florida State": {"extent": [6.0, 6.0]}, "LSU": {"extent": [6.0, 6.0]}, "East Carolina": {"extent": [6.0, 6.0]}, "Ohio State": {"extent": [6.0, 6.0]}, "Georgia": {"extent": [6.0, 6.0]}, "Stanford": {"extent": [6.0, 6.0]}, "Ole Miss": {"extent": [6.0, 6.0]}, "BYU": {"extent": [6.0, 6.0]}, "Baylor": {"extent": [6.0, 6.0]}, "Nebraska": {"extent": [6.0, 6.0]}, "Missouri": {"extent": [6.0, 6.0]}, "Alabama": {"extent": [6.0, 6.0]}, "Notre Dame": {"extent": [6.0, 6.0]}, "Mississippi State": {"extent": [6.0, 6.0]}, "UCLA": {"extent": [6.0, 6.0]}, "Kansas State": {"extent": [6.0, 6.0]}, "Auburn": {"extent": [6.0, 6.0]}, "Texas A&M": {"extent": [6.0, 6.0]}}, "extent": [5.75, 6.25]}, "7": {"nodes": {"Michigan State": {"extent": [7.0, 7.0]}, "Oklahoma": {"extent": [7.0, 7.0]}, "Arizona State": {"extent": [7.0, 7.0]}, "Arizona": {"extent": [7.0, 7.0]}, "TCU": {"extent": [7.0, 7.0]}, "Utah": {"extent": [7.0, 7.0]}, "Oregon": {"extent": [7.0, 7.0]}, "Florida State": {"extent": [7.0, 7.0]}, "East Carolina": {"extent": [7.0, 7.0]}, "Ohio State": {"extent": [7.0, 7.0]}, "Georgia": {"extent": [7.0, 7.0]}, "Stanford": {"extent": [7.0, 7.0]}, "Ole Miss": {"extent": [7.0, 7.0]}, "Baylor": {"extent": [7.0, 7.0]}, "Nebraska": {"extent": [7.0, 7.0]}, "Missouri": {"extent": [7.0, 7.0]}, "Alabama": {"extent": [7.0, 7.0]}, "Notre Dame": {"extent": [7.0, 7.0]}, "Mississippi State": {"extent": [7.0, 7.0]}, "UCLA": {"extent": [7.0, 7.0]}, "Kansas State": {"extent": [7.0, 7.0]}, "Auburn": {"extent": [7.0, 7.0]}, "Georgia Tech": {"extent": [7.0, 7.0]}, "Texas A&M": {"extent": [7.0, 7.0]}, "Oklahoma State": {"extent": [7.0, 7.0]}}, "extent": [6.75, 7.25]}, "8": {"nodes": {"Michigan State": {"extent": [8.0, 8.0]}, "USC": {"extent": [8.0, 8.0]}, "Oklahoma": {"extent": [8.0, 8.0]}, "Arizona State": {"extent": [8.0, 8.0]}, "Clemson": {"extent": [8.0, 8.0]}, "Arizona": {"extent": [8.0, 8.0]}, "TCU": {"extent": [8.0, 8.0]}, "Utah": {"extent": [8.0, 8.0]}, "Oregon": {"extent": [8.0, 8.0]}, "Florida State": {"extent": [8.0, 8.0]}, "East Carolina": {"extent": [8.0, 8.0]}, "Ohio State": {"extent": [8.0, 8.0]}, "Georgia": {"extent": [8.0, 8.0]}, "Stanford": {"extent": [8.0, 8.0]}, "Ole Miss": {"extent": [8.0, 8.0]}, "Baylor": {"extent": [8.0, 8.0]}, "Oklahoma State": {"extent": [8.0, 8.0]}, "Alabama": {"extent": [8.0, 8.0]}, "Notre Dame": {"extent": [8.0, 8.0]}, "Mississippi State": {"extent": [8.0, 8.0]}, "Marshall": {"extent": [8.0, 8.0]}, "Kansas State": {"extent": [8.0, 8.0]}, "Auburn": {"extent": [8.0, 8.0]}, "Nebraska": {"extent": [8.0, 8.0]}, "Texas A&M": {"extent": [8.0, 8.0]}}, "extent": [7.75, 8.25]}, "9": {"nodes": {"Michigan State": {"extent": [9.0, 9.0]}, "USC": {"extent": [9.0, 9.0]}, "Oklahoma": {"extent": [9.0, 9.0]}, "Arizona State": {"extent": [9.0, 9.0]}, "Alabama": {"extent": [9.0, 9.0]}, "Arizona": {"extent": [9.0, 9.0]}, "TCU": {"extent": [9.0, 9.0]}, "Utah": {"extent": [9.0, 9.0]}, "Oregon": {"extent": [9.0, 9.0]}, "Florida State": {"extent": [9.0, 9.0]}, "LSU": {"extent": [9.0, 9.0]}, "West Virginia": {"extent": [9.0, 9.0]}, "Ohio State": {"extent": [9.0, 9.0]}, "Georgia": {"extent": [9.0, 9.0]}, "Ole Miss": {"extent": [9.0, 9.0]}, "East Carolina": {"extent": [9.0, 9.0]}, "Baylor": {"extent": [9.0, 9.0]}, "Nebraska": {"extent": [9.0, 9.0]}, "Clemson": {"extent": [9.0, 9.0]}, "Notre Dame": {"extent": [9.0, 9.0]}, "Mississippi State": {"extent": [9.0, 9.0]}, "Marshall": {"extent": [9.0, 9.0]}, "UCLA": {"extent": [9.0, 9.0]}, "Kansas State": {"extent": [9.0, 9.0]}, "Auburn": {"extent": [9.0, 9.0]}}, "extent": [8.75, 9.25]}, "10": {"nodes": {"Michigan State": {"extent": [10.0, 10.0]}, "Oklahoma": {"extent": [10.0, 10.0]}, "Arizona State": {"extent": [10.0, 10.0]}, "Alabama": {"extent": [10.0, 10.0]}, "Arizona": {"extent": [10.0, 10.0]}, "TCU": {"extent": [10.0, 10.0]}, "Utah": {"extent": [10.0, 10.0]}, "Oregon": {"extent": [10.0, 10.0]}, "Florida State": {"extent": [10.0, 10.0]}, "LSU": {"extent": [10.0, 10.0]}, "East Carolina": {"extent": [10.0, 10.0]}, "Ohio State": {"extent": [10.0, 10.0]}, "Georgia": {"extent": [10.0, 10.0]}, "Ole Miss": {"extent": [10.0, 10.0]}, "West Virginia": {"extent": [10.0, 10.0]}, "Baylor": {"extent": [10.0, 10.0]}, "Nebraska": {"extent": [10.0, 10.0]}, "Clemson": {"extent": [10.0, 10.0]}, "Notre Dame": {"extent": [10.0, 10.0]}, "Duke": {"extent": [10.0, 10.0]}, "Mississippi State": {"extent": [10.0, 10.0]}, "Marshall": {"extent": [10.0, 10.0]}, "UCLA": {"extent": [10.0, 10.0]}, "Kansas State": {"extent": [10.0, 10.0]}, "Auburn": {"extent": [10.0, 10.0]}}, "extent": [9.75, 10.25]}}}

==> SVEN arXiv/anc/richard_iii_storyline.json <==
{"colors": {"DUCHESS": 1, "CLARENCE": 2, "QUEEN MARGARET": 3, "FIRST MURDERER": 0, "BUCKINGHAM": 5, "QUEEN ELIZABETH": 6, "KING RICHARD": 4, "ANNE": 7, "GLOUCESTER": 9, "HASTINGS": 8}, "links": [{"source": "GLOUCESTER", "target": "GLOUCESTER", "scene": 0, "t": 279}, {"source": "CLARENCE", "target": "GLOUCESTER", "scene": 0, "t": 325}, {"source": "CLARENCE", "target": "GLOUCESTER", "scene": 0, "t": 329}, {"source": "CLARENCE", "target": "GLOUCESTER", "scene": 0, "t": 335}, {"source": "CLARENCE", "target": "GLOUCESTER", "scene": 0, "t": 354}, {"source": "CLARENCE", "target": "GLOUCESTER", "scene": 0, "t": 399}, {"source": "CLARENCE", "target": "GLOUCESTER", "scene": 0, "t": 403}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 328}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 330}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 345}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 359}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 392}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 400}, {"source": "GLOUCESTER", "target": "CLARENCE", "scene": 0, "t": 405}, {"source": "BRAKENBURY", "target": "GLOUCESTER", "scene": 0, "t": 367}, {"source": "BRAKENBURY", "target": "GLOUCESTER", "scene": 0, "t": 380}, {"source": "BRAKENBURY", "target": "GLOUCESTER", "scene": 0, "t": 385}, {"source": "BRAKENBURY", "target": "GLOUCESTER", "scene": 0, "t": 387}, {"source": "GLOUCESTER", "target": "BRAKENBURY", "scene": 0, "t": 371}, {"source": "GLOUCESTER", "target": "BRAKENBURY", "scene": 0, "t": 381}, {"source": "GLOUCESTER", "target": "BRAKENBURY", "scene": 0, "t": 386}, {"source": "CLARENCE", "target": "BRAKENBURY", "scene": 0, "t": 390}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 0, "t": 413}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 0, "t": 417}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 0, "t": 423}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 0, "t": 426}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 0, "t": 434}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 0, "t": 414}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 0, "t": 420}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 0, "t": 425}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 0, "t": 429}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 0, "t": 435}, {"source": "ANNE", "target": "ANNE", "scene": 0, "t": 466}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 502}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 505}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 520}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 539}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 543}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 545}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 552}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 556}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 560}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 563}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 565}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 570}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 575}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 579}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 582}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 586}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 588}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 590}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 592}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 599}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 605}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 611}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 613}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 617}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 620}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 622}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 624}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 626}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 629}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 632}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 634}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 672}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 674}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 680}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 682}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 684}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 686}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 688}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 690}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 697}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 709}, {"source": "GLOUCESTER", "target": "ANNE", "scene": 0, "t": 714}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 503}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 514}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 521}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 541}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 544}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 549}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 554}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 557}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 561}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 564}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 566}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 572}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 576}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 581}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 585}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 587}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 589}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 591}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 598}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 603}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 610}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 612}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 615}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 619}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 621}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 623}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 625}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 628}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 630}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 633}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 670}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 673}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 679}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 681}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 683}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 685}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 687}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 689}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 696}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 706}, {"source": "ANNE", "target": "GLOUCESTER", "scene": 0, "t": 710}, {"source": "FIRST GENTLEMAN", "target": "GLOUCESTER", "scene": 0, "t": 507}, {"source": "GLOUCESTER", "target": "FIRST GENTLEMAN", "scene": 0, "t": 509}, {"source": "GENTLEMEN", "target": "GLOUCESTER", "scene": 0, "t": 715}, {"source": "GLOUCESTER", "target": "GENTLEMEN", "scene": 0, "t": 716}, {"source": "RIVERS", "target": "RIVERS", "scene": 0, "t": 765}, {"source": "GREY", "target": "RIVERS", "scene": 0, "t": 767}, {"source": "QUEEN ELIZABETH", "target": "GREY", "scene": 0, "t": 770}, {"source": "QUEEN ELIZABETH", "target": "GREY", "scene": 0, "t": 773}, {"source": "QUEEN ELIZABETH", "target": "GREY", "scene": 0, "t": 777}, {"source": "GREY", "target": "QUEEN ELIZABETH", "scene": 0, "t": 772}, {"source": "GREY", "target": "QUEEN ELIZABETH", "scene": 0, "t": 775}, {"source": "GREY", "target": "QUEEN ELIZABETH", "scene": 0, "t": 786}, {"source": "RIVER", "target": "QUEEN ELIZABETH", "scene": 0, "t": 780}, {"source": "QUEEN ELIZABETH", "target": "RIVER", "scene": 0, "t": 781}, {"source": "BUCKINGHAM", "target": "GREY", "scene": 0, "t": 787}, {"source": "DERBY", "target": "BUCKINGHAM", "scene": 0, "t": 788}, {"source": "QUEEN ELIZABETH", "target": "DERBY", "scene": 0, "t": 789}, {"source": "QUEEN ELIZABETH", "target": "DERBY", "scene": 0, "t": 800}, {"source": "QUEEN ELIZABETH", "target": "DERBY", "scene": 0, "t": 804}, {"source": "DERBY", "target": "QUEEN ELIZABETH", "scene": 0, "t": 795}, {"source": "DERBY", "target": "QUEEN ELIZABETH", "scene": 0, "t": 802}, {"source": "BUCKINGHAM", "target": "QUEEN ELIZABETH", "scene": 0, "t": 806}, {"source": "BUCKINGHAM", "target": "QUEEN ELIZABETH", "scene": 0, "t": 810}, {"source": "QUEEN ELIZABETH", "target": "BUCKINGHAM", "scene": 0, "t": 808}, {"source": "QUEEN ELIZABETH", "target": "BUCKINGHAM", "scene": 0, "t": 814}, {"source": "GLOUCESTER", "target": "QUEEN ELIZABETH", "scene": 0, "t": 820}, {"source": "GLOUCESTER", "target": "QUEEN ELIZABETH", "scene": 0, "t": 848}, {"source": "GLOUCESTER", "target": "QUEEN ELIZABETH", "scene": 0, "t": 856}, {"source": "GLOUCESTER", "target": "QUEEN ELIZABETH", "scene": 0, "t": 870}, {"source": "GLOUCESTER", "target": "QUEEN ELIZABETH", "scene": 0, "t": 1115}, {"source": "GREY", "target": "GLOUCESTER", "scene": 0, "t": 832}, {"source": "GLOUCESTER", "target": "GREY", "scene": 0, "t": 833}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 840}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 852}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 862}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 884}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 942}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 975}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 1038}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 0, "t": 1114}, {"source": "RIVERS", "target": "GLOUCESTER", "scene": 0, "t": 872}, {"source": "RIVERS", "target": "GLOUCESTER", "scene": 0, "t": 880}, {"source": "RIVERS", "target": "GLOUCESTER", "scene": 0, "t": 1121}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 0, "t": 873}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 0, "t": 881}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 0, "t": 940}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 0, "t": 1111}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 0, "t": 1123}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 0, "t": 1134}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 0, "t": 896}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 0, "t": 946}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 0, "t": 1040}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 899}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 909}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 917}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 925}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 928}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 955}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 959}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 967}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1008}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1029}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1031}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1033}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1037}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1064}, {"source": "GLOUCESTER", "target": "QUEEN MARGARET", "scene": 0, "t": 1099}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 905}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 915}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 924}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 927}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 933}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 957}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 960}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 1010}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 1030}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 1032}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 1035}, {"source": "QUEEN MARGARET", "target": "GLOUCESTER", "scene": 0, "t": 1069}, {"source": "RIVERS", "target": "QUEEN MARGARET", "scene": 0, "t": 936}, {"source": "RIVERS", "target": "QUEEN MARGARET", "scene": 0, "t": 1051}, {"source": "HASTINGS", "target": "QUEEN ELIZABETH", "scene": 0, "t": 976}, {"source": "RIVERS", "target": "HASTINGS", "scene": 0, "t": 978}, {"source": "DORSET", "target": "RIVERS", "scene": 0, "t": 979}, {"source": "BUCKINGHAM", "target": "DORSET", "scene": 0, "t": 980}, {"source": "QUEEN MARGARET", "target": "BUCKINGHAM", "scene": 0, "t": 981}, {"source": "QUEEN MARGARET", "target": "BUCKINGHAM", "scene": 0, "t": 1077}, {"source": "QUEEN MARGARET", "target": "BUCKINGHAM", "scene": 0, "t": 1083}, {"source": "QUEEN MARGARET", "target": "BUCKINGHAM", "scene": 0, "t": 1091}, {"source": "QUEEN MARGARET", "target": "BUCKINGHAM", "scene": 0, "t": 1101}, {"source": "HASTINGS", "target": "QUEEN MARGARET", "scene": 0, "t": 1047}, {"source": "QUEEN MARGARET", "target": "HASTINGS", "scene": 0, "t": 1049}, {"source": "QUEEN MARGARET", "target": "RIVERS", "scene": 0, "t": 1053}, {"source": "DORSET", "target": "QUEEN MARGARET", "scene": 0, "t": 1057}, {"source": "QUEEN MARGARET", "target": "DORSET", "scene": 0, "t": 1058}, {"source": "DORSET", "target": "GLOUCESTER", "scene": 0, "t": 1065}, {"source": "GLOUCESTER", "target": "DORSET", "scene": 0, "t": 1066}, {"source": "BUCKINGHAM", "target": "QUEEN MARGARET", "scene": 0, "t": 1076}, {"source": "BUCKINGHAM", "target": "QUEEN MARGARET", "scene": 0, "t": 1082}, {"source": "BUCKINGHAM", "target": "QUEEN MARGARET", "scene": 0, "t": 1089}, {"source": "BUCKINGHAM", "target": "QUEEN MARGARET", "scene": 0, "t": 1109}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 0, "t": 1100}, {"source": "RIVERS", "target": "BUCKINGHAM", "scene": 0, "t": 1110}, {"source": "CATESBY", "target": "GLOUCESTER", "scene": 0, "t": 1128}, {"source": "QUEEN ELIZABETH", "target": "CATESBY", "scene": 0, "t": 1130}, {"source": "RIVERS", "target": "QUEEN ELIZABETH", "scene": 0, "t": 1132}, {"source": "FIRST MURDERER", "target": "GLOUCESTER", "scene": 0, "t": 1155}, {"source": "FIRST MURDERER", "target": "GLOUCESTER", "scene": 0, "t": 1165}, {"source": "FIRST MURDERER", "target": "GLOUCESTER", "scene": 0, "t": 1173}, {"source": "GLOUCESTER", "target": "FIRST MURDERER", "scene": 0, "t": 1158}, {"source": "GLOUCESTER", "target": "FIRST MURDERER", "scene": 0, "t": 1169}, {"source": "KEEPER", "target": "KEEPER", "scene": 0, "t": 1184}, {"source": "CLARENCE", "target": "KEEPER", "scene": 0, "t": 1185}, {"source": "CLARENCE", "target": "KEEPER", "scene": 0, "t": 1193}, {"source": "CLARENCE", "target": "KEEPER", "scene": 0, "t": 1220}, {"source": "CLARENCE", "target": "KEEPER", "scene": 0, "t": 1227}, {"source": "CLARENCE", "target": "KEEPER", "scene": 0, "t": 1250}, {"source": "KEEPER", "target": "CLARENCE", "scene": 0, "t": 1191}, {"source": "KEEPER", "target": "CLARENCE", "scene": 0, "t": 1218}, {"source": "KEEPER", "target": "CLARENCE", "scene": 0, "t": 1226}, {"source": "KEEPER", "target": "CLARENCE", "scene": 0, "t": 1248}, {"source": "KEEPER", "target": "CLARENCE", "scene": 0, "t": 1259}, {"source": "BRAKENBURY", "target": "KEEPER", "scene": 0, "t": 1264}, {"source": "FIRST MURDERER", "target": "BRAKENBURY", "scene": 0, "t": 1275}, {"source": "FIRST MURDERER", "target": "BRAKENBURY", "scene": 0, "t": 1278}, {"source": "FIRST MURDERER", "target": "BRAKENBURY", "scene": 0, "t": 1291}, {"source": "BRAKENBURY", "target": "FIRST MURDERER", "scene": 0, "t": 1276}, {"source": "BRAKENBURY", "target": "FIRST MURDERER", "scene": 0, "t": 1280}, {"source": "SECOND MURDERER", "target": "BRAKENBURY", "scene": 0, "t": 1281}, {"source": "BRAKENBURY", "target": "SECOND MURDERER", "scene": 0, "t": 1284}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1293}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1296}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1300}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1303}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1307}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1310}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1314}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1318}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1320}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1323}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1326}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1338}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1343}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1348}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1351}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1388}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1404}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1451}, {"source": "SECOND MURDERER", "target": "FIRST MURDERER", "scene": 0, "t": 1477}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1294}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1298}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1302}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1306}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1308}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1313}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1316}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1319}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1321}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1325}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1336}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1341}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1345}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1350}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1352}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1401}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1406}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1473}, {"source": "FIRST MURDERER", "target": "SECOND MURDERER", "scene": 0, "t": 1492}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1353}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1358}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1363}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1369}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1373}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1409}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1421}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1425}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1436}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1442}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1446}, {"source": "CLARENCE", "target": "FIRST MURDERER", "scene": 0, "t": 1462}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1354}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1359}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1366}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1368}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1374}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1396}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1431}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1459}, {"source": "SECOND MURDERER", "target": "CLARENCE", "scene": 0, "t": 1472}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1356}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1360}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1367}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1369}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1375}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1390}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1433}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1453}, {"source": "CLARENCE", "target": "SECOND MURDERER", "scene": 0, "t": 1460}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1357}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1361}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1368}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1372}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1387}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1418}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1422}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1435}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1441}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1443}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1449}, {"source": "FIRST MURDERER", "target": "CLARENCE", "scene": 0, "t": 1461}, {"source": "KING EDWARD", "target": "KING EDWARD", "scene": 1, "t": 1513}, {"source": "RIVERS", "target": "KING EDWARD", "scene": 1, "t": 1522}, {"source": "HASTINGS", "target": "RIVERS", "scene": 1, "t": 1524}, {"source": "HASTINGS", "target": "RIVERS", "scene": 1, "t": 1836}, {"source": "KING EDWARD", "target": "HASTINGS", "scene": 1, "t": 1525}, {"source": "KING EDWARD", "target": "HASTINGS", "scene": 1, "t": 1544}, {"source": "HASTINGS", "target": "KING EDWARD", "scene": 1, "t": 1529}, {"source": "RIVERS", "target": "HASTINGS", "scene": 1, "t": 1530}, {"source": "KING EDWARD", "target": "RIVERS", "scene": 1, "t": 1531}, {"source": "QUEEN ELIZABETH", "target": "KING EDWARD", "scene": 1, "t": 1536}, {"source": "QUEEN ELIZABETH", "target": "KING EDWARD", "scene": 1, "t": 1608}, {"source": "KING EDWARD", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1539}, {"source": "DORSET", "target": "KING EDWARD", "scene": 1, "t": 1541}, {"source": "HASTINGS", "target": "DORSET", "scene": 1, "t": 1543}, {"source": "BUCKINGHAM", "target": "KING EDWARD", "scene": 1, "t": 1548}, {"source": "BUCKINGHAM", "target": "KING EDWARD", "scene": 1, "t": 1563}, {"source": "BUCKINGHAM", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1548}, {"source": "BUCKINGHAM", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1609}, {"source": "KING EDWARD", "target": "BUCKINGHAM", "scene": 1, "t": 1559}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 1, "t": 1568}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 1, "t": 1828}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 1, "t": 1847}, {"source": "KING EDWARD", "target": "GLOUCESTER", "scene": 1, "t": 1571}, {"source": "KING EDWARD", "target": "GLOUCESTER", "scene": 1, "t": 1606}, {"source": "GLOUCESTER", "target": "KING EDWARD", "scene": 1, "t": 1575}, {"source": "GLOUCESTER", "target": "KING EDWARD", "scene": 1, "t": 1613}, {"source": "GLOUCESTER", "target": "KING EDWARD", "scene": 1, "t": 1664}, {"source": "QUEEN ELIZABETH", "target": "GLOUCESTER", "scene": 1, "t": 1597}, {"source": "GLOUCESTER", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1601}, {"source": "DORSET", "target": "BUCKINGHAM", "scene": 1, "t": 1610}, {"source": "KING EDWARD", "target": "DORSET", "scene": 1, "t": 1612}, {"source": "DERBY", "target": "GLOUCESTER", "scene": 1, "t": 1624}, {"source": "KING EDWARD", "target": "DERBY", "scene": 1, "t": 1625}, {"source": "KING EDWARD", "target": "DERBY", "scene": 1, "t": 1627}, {"source": "KING EDWARD", "target": "DERBY", "scene": 1, "t": 1631}, {"source": "DERBY", "target": "KING EDWARD", "scene": 1, "t": 1626}, {"source": "DERBY", "target": "KING EDWARD", "scene": 1, "t": 1628}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 1, "t": 1670}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 1, "t": 1805}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 1, "t": 1842}, {"source": "SON", "target": "SON", "scene": 1, "t": 1682}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1683}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1689}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1709}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1714}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1760}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1764}, {"source": "DUCHESS", "target": "SON", "scene": 1, "t": 1767}, {"source": "DAUGHTER", "target": "DUCHESS", "scene": 1, "t": 1684}, {"source": "SON", "target": "DAUGHTER", "scene": 1, "t": 1686}, {"source": "SON", "target": "DUCHESS", "scene": 1, "t": 1693}, {"source": "SON", "target": "DUCHESS", "scene": 1, "t": 1702}, {"source": "SON", "target": "DUCHESS", "scene": 1, "t": 1713}, {"source": "SON", "target": "DUCHESS", "scene": 1, "t": 1715}, {"source": "SON", "target": "DUCHESS", "scene": 1, "t": 1749}, {"source": "DAUGHTER", "target": "SON", "scene": 1, "t": 1697}, {"source": "DAUGHTER", "target": "SON", "scene": 1, "t": 1751}, {"source": "DUCHESS", "target": "DAUGHTER", "scene": 1, "t": 1698}, {"source": "DUCHESS", "target": "DAUGHTER", "scene": 1, "t": 1760}, {"source": "DUCHESS", "target": "DAUGHTER", "scene": 1, "t": 1764}, {"source": "DUCHESS", "target": "DAUGHTER", "scene": 1, "t": 1767}, {"source": "QUEEN ELIZABETH", "target": "SON", "scene": 1, "t": 1720}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1725}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1734}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1997}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 1, "t": 2011}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 1, "t": 1726}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 1, "t": 1761}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 1, "t": 1765}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 1, "t": 1940}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 1, "t": 2008}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 1, "t": 2012}, {"source": "QUEEN ELIZABETH", "target": "DAUGHTER", "scene": 1, "t": 1753}, {"source": "SON", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1759}, {"source": "SON", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1763}, {"source": "SON", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1766}, {"source": "DAUGHTER", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1759}, {"source": "DAUGHTER", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1763}, {"source": "DAUGHTER", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1766}, {"source": "DORSET", "target": "DUCHESS", "scene": 1, "t": 1777}, {"source": "RIVERS", "target": "DORSET", "scene": 1, "t": 1784}, {"source": "GLOUCESTER", "target": "RIVERS", "scene": 1, "t": 1793}, {"source": "DUCHESS", "target": "GLOUCESTER", "scene": 1, "t": 1799}, {"source": "GLOUCESTER", "target": "DUCHESS", "scene": 1, "t": 1801}, {"source": "RIVERS", "target": "BUCKINGHAM", "scene": 1, "t": 1818}, {"source": "BUCKINGHAM", "target": "RIVERS", "scene": 1, "t": 1820}, {"source": "RIVERS", "target": "GLOUCESTER", "scene": 1, "t": 1830}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 1, "t": 1837}, {"source": "FIRST CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1861}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1863}, {"source": "SECOND CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1866}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 1, "t": 1865}, {"source": "FIRST CITIZEN", "target": "SECOND CITIZEN", "scene": 1, "t": 1886}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 1, "t": 1872}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 1, "t": 1877}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 1, "t": 1915}, {"source": "THIRD CITIZEN", "target": "SECOND CITIZEN", "scene": 1, "t": 1921}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1873}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1879}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1893}, {"source": "FIRST CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1903}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1874}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1881}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1888}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1895}, {"source": "THIRD CITIZEN", "target": "FIRST CITIZEN", "scene": 1, "t": 1905}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1876}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1882}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1912}, {"source": "SECOND CITIZEN", "target": "THIRD CITIZEN", "scene": 1, "t": 1920}, {"source": "ARCHBISHOP", "target": "ARCHBISHOP", "scene": 1, "t": 1935}, {"source": "DUCHESS", "target": "ARCHBISHOP", "scene": 1, "t": 1938}, {"source": "DUCHESS", "target": "ARCHBISHOP", "scene": 1, "t": 1956}, {"source": "YORK", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1942}, {"source": "DUCHESS", "target": "YORK", "scene": 1, "t": 1943}, {"source": "DUCHESS", "target": "YORK", "scene": 1, "t": 1950}, {"source": "DUCHESS", "target": "YORK", "scene": 1, "t": 1960}, {"source": "DUCHESS", "target": "YORK", "scene": 1, "t": 1965}, {"source": "DUCHESS", "target": "YORK", "scene": 1, "t": 1967}, {"source": "YORK", "target": "DUCHESS", "scene": 1, "t": 1944}, {"source": "YORK", "target": "DUCHESS", "scene": 1, "t": 1957}, {"source": "YORK", "target": "DUCHESS", "scene": 1, "t": 1961}, {"source": "YORK", "target": "DUCHESS", "scene": 1, "t": 1966}, {"source": "YORK", "target": "DUCHESS", "scene": 1, "t": 1969}, {"source": "ARCHBISHOP", "target": "DUCHESS", "scene": 1, "t": 1955}, {"source": "QUEEN ELIZABETH", "target": "YORK", "scene": 1, "t": 1970}, {"source": "ARCHBISHOP", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1972}, {"source": "ARCHBISHOP", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1977}, {"source": "ARCHBISHOP", "target": "QUEEN ELIZABETH", "scene": 1, "t": 2013}, {"source": "QUEEN ELIZABETH", "target": "ARCHBISHOP", "scene": 1, "t": 1973}, {"source": "MESSENGER", "target": "ARCHBISHOP", "scene": 1, "t": 1978}, {"source": "MESSENGER", "target": "ARCHBISHOP", "scene": 1, "t": 1988}, {"source": "QUEEN ELIZABETH", "target": "MESSENGER", "scene": 1, "t": 1979}, {"source": "QUEEN ELIZABETH", "target": "MESSENGER", "scene": 1, "t": 1991}, {"source": "MESSENGER", "target": "QUEEN ELIZABETH", "scene": 1, "t": 1980}, {"source": "DUCHESS", "target": "MESSENGER", "scene": 1, "t": 1981}, {"source": "DUCHESS", "target": "MESSENGER", "scene": 1, "t": 1985}, {"source": "MESSENGER", "target": "DUCHESS", "scene": 1, "t": 1982}, {"source": "MESSENGER", "target": "DUCHESS", "scene": 1, "t": 1986}, {"source": "ARCHBISHOP", "target": "MESSENGER", "scene": 1, "t": 1987}, {"source": "BUCKINGHAM", "target": "BUCKINGHAM", "scene": 2, "t": 2035}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2037}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2190}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2210}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2239}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2254}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2260}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2508}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2623}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2628}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2630}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2632}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2637}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2690}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2716}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2722}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2767}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2787}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2806}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2816}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2884}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2891}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2897}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 2922}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 3002}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 3027}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 3029}, {"source": "GLOUCESTER", "target": "BUCKINGHAM", "scene": 2, "t": 3032}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2039}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2052}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2114}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2127}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2131}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2165}, {"source": "PRINCE", "target": "GLOUCESTER", "scene": 2, "t": 2202}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2042}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2054}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2109}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2125}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2128}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2141}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2153}, {"source": "GLOUCESTER", "target": "PRINCE", "scene": 2, "t": 2201}, {"source": "MAYOR", "target": "GLOUCESTER", "scene": 2, "t": 2059}, {"source": "MAYOR", "target": "GLOUCESTER", "scene": 2, "t": 2664}, {"source": "MAYOR", "target": "GLOUCESTER", "scene": 2, "t": 3023}, {"source": "PRINCE", "target": "MAYOR", "scene": 2, "t": 2060}, {"source": "BUCKINGHAM", "target": "PRINCE", "scene": 2, "t": 2068}, {"source": "BUCKINGHAM", "target": "PRINCE", "scene": 2, "t": 2116}, {"source": "BUCKINGHAM", "target": "PRINCE", "scene": 2, "t": 2120}, {"source": "BUCKINGHAM", "target": "PRINCE", "scene": 2, "t": 2137}, {"source": "BUCKINGHAM", "target": "PRINCE", "scene": 2, "t": 2207}, {"source": "PRINCE", "target": "BUCKINGHAM", "scene": 2, "t": 2070}, {"source": "PRINCE", "target": "BUCKINGHAM", "scene": 2, "t": 2118}, {"source": "PRINCE", "target": "BUCKINGHAM", "scene": 2, "t": 2121}, {"source": "PRINCE", "target": "BUCKINGHAM", "scene": 2, "t": 2138}, {"source": "PRINCE", "target": "BUCKINGHAM", "scene": 2, "t": 2148}, {"source": "HASTINGS", "target": "PRINCE", "scene": 2, "t": 2071}, {"source": "BUCKINGHAM", "target": "HASTINGS", "scene": 2, "t": 2076}, {"source": "BUCKINGHAM", "target": "HASTINGS", "scene": 2, "t": 2419}, {"source": "BUCKINGHAM", "target": "HASTINGS", "scene": 2, "t": 2422}, {"source": "BUCKINGHAM", "target": "HASTINGS", "scene": 2, "t": 2478}, {"source": "CARDINAL", "target": "BUCKINGHAM", "scene": 2, "t": 2082}, {"source": "CARDINAL", "target": "BUCKINGHAM", "scene": 2, "t": 2102}, {"source": "BUCKINGHAM", "target": "CARDINAL", "scene": 2, "t": 2089}, {"source": "HASTINGS", "target": "CARDINAL", "scene": 2, "t": 2104}, {"source": "PRINCE", "target": "HASTINGS", "scene": 2, "t": 2105}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2146}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2213}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2245}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2251}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2259}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2505}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2523}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2615}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2627}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2629}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2631}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2633}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2649}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2686}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2713}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2720}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2765}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2769}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2788}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2809}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2819}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2889}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2894}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2898}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2955}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 2990}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 3025}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 3028}, {"source": "BUCKINGHAM", "target": "GLOUCESTER", "scene": 2, "t": 3030}, {"source": "YORK", "target": "PRINCE", "scene": 2, "t": 2149}, {"source": "YORK", "target": "PRINCE", "scene": 2, "t": 2166}, {"source": "YORK", "target": "PRINCE", "scene": 2, "t": 2182}, {"source": "YORK", "target": "PRINCE", "scene": 2, "t": 2196}, {"source": "PRINCE", "target": "YORK", "scene": 2, "t": 2150}, {"source": "PRINCE", "target": "YORK", "scene": 2, "t": 2180}, {"source": "PRINCE", "target": "YORK", "scene": 2, "t": 2195}, {"source": "PRINCE", "target": "YORK", "scene": 2, "t": 2200}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2154}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2158}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2160}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2163}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2169}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2171}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2174}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2177}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2179}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2194}, {"source": "YORK", "target": "GLOUCESTER", "scene": 2, "t": 2198}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2157}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2159}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2161}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2164}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2168}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2170}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2173}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2175}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2178}, {"source": "GLOUCESTER", "target": "YORK", "scene": 2, "t": 2197}, {"source": "BUCKINGHAM", "target": "YORK", "scene": 2, "t": 2186}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2221}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2225}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2246}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2830}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2841}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2858}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 2985}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 2, "t": 3027}, {"source": "BUCKINGHAM", "target": "CATESBY", "scene": 2, "t": 2223}, {"source": "BUCKINGHAM", "target": "CATESBY", "scene": 2, "t": 2226}, {"source": "BUCKINGHAM", "target": "CATESBY", "scene": 2, "t": 2836}, {"source": "BUCKINGHAM", "target": "CATESBY", "scene": 2, "t": 2842}, {"source": "BUCKINGHAM", "target": "CATESBY", "scene": 2, "t": 2863}, {"source": "BUCKINGHAM", "target": "CATESBY", "scene": 2, "t": 3028}, {"source": "GLOUCESTER", "target": "CATESBY", "scene": 2, "t": 2247}, {"source": "GLOUCESTER", "target": "CATESBY", "scene": 2, "t": 2249}, {"source": "GLOUCESTER", "target": "CATESBY", "scene": 2, "t": 2722}, {"source": "GLOUCESTER", "target": "CATESBY", "scene": 2, "t": 2986}, {"source": "GLOUCESTER", "target": "CATESBY", "scene": 2, "t": 3006}, {"source": "CATESBY", "target": "GLOUCESTER", "scene": 2, "t": 2248}, {"source": "CATESBY", "target": "GLOUCESTER", "scene": 2, "t": 3004}, {"source": "MESSENGER", "target": "MESSENGER", "scene": 2, "t": 2273}, {"source": "HASTINGS", "target": "MESSENGER", "scene": 2, "t": 2274}, {"source": "HASTINGS", "target": "MESSENGER", "scene": 2, "t": 2276}, {"source": "HASTINGS", "target": "MESSENGER", "scene": 2, "t": 2281}, {"source": "HASTINGS", "target": "MESSENGER", "scene": 2, "t": 2285}, {"source": "HASTINGS", "target": "MESSENGER", "scene": 2, "t": 2295}, {"source": "MESSENGER", "target": "HASTINGS", "scene": 2, "t": 2275}, {"source": "MESSENGER", "target": "HASTINGS", "scene": 2, "t": 2277}, {"source": "MESSENGER", "target": "HASTINGS", "scene": 2, "t": 2283}, {"source": "MESSENGER", "target": "HASTINGS", "scene": 2, "t": 2286}, {"source": "MESSENGER", "target": "HASTINGS", "scene": 2, "t": 2310}, {"source": "CATESBY", "target": "MESSENGER", "scene": 2, "t": 2315}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2316}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2321}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2324}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2333}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2339}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2346}, {"source": "HASTINGS", "target": "CATESBY", "scene": 2, "t": 2353}, {"source": "CATESBY", "target": "HASTINGS", "scene": 2, "t": 2318}, {"source": "CATESBY", "target": "HASTINGS", "scene": 2, "t": 2323}, {"source": "CATESBY", "target": "HASTINGS", "scene": 2, "t": 2328}, {"source": "CATESBY", "target": "HASTINGS", "scene": 2, "t": 2338}, {"source": "CATESBY", "target": "HASTINGS", "scene": 2, "t": 2344}, {"source": "CATESBY", "target": "HASTINGS", "scene": 2, "t": 2351}, {"source": "STANLEY", "target": "HASTINGS", "scene": 2, "t": 2359}, {"source": "STANLEY", "target": "HASTINGS", "scene": 2, "t": 2367}, {"source": "STANLEY", "target": "HASTINGS", "scene": 2, "t": 2378}, {"source": "HASTINGS", "target": "STANLEY", "scene": 2, "t": 2362}, {"source": "HASTINGS", "target": "STANLEY", "scene": 2, "t": 2375}, {"source": "HASTINGS", "target": "STANLEY", "scene": 2, "t": 2385}, {"source": "PURSUIVANT", "target": "HASTINGS", "scene": 2, "t": 2388}, {"source": "PURSUIVANT", "target": "HASTINGS", "scene": 2, "t": 2396}, {"source": "PURSUIVANT", "target": "HASTINGS", "scene": 2, "t": 2399}, {"source": "HASTINGS", "target": "PURSUIVANT", "scene": 2, "t": 2389}, {"source": "HASTINGS", "target": "PURSUIVANT", "scene": 2, "t": 2397}, {"source": "PRIEST", "target": "PURSUIVANT", "scene": 2, "t": 2403}, {"source": "HASTINGS", "target": "PRIEST", "scene": 2, "t": 2404}, {"source": "PRIEST", "target": "HASTINGS", "scene": 2, "t": 2408}, {"source": "BUCKINGHAM", "target": "PRIEST", "scene": 2, "t": 2412}, {"source": "HASTINGS", "target": "BUCKINGHAM", "scene": 2, "t": 2416}, {"source": "HASTINGS", "target": "BUCKINGHAM", "scene": 2, "t": 2421}, {"source": "HASTINGS", "target": "BUCKINGHAM", "scene": 2, "t": 2425}, {"source": "HASTINGS", "target": "BUCKINGHAM", "scene": 2, "t": 2490}, {"source": "RIVERS", "target": "RIVERS", "scene": 2, "t": 2437}, {"source": "GREY", "target": "RIVERS", "scene": 2, "t": 2440}, {"source": "GREY", "target": "RIVERS", "scene": 2, "t": 2450}, {"source": "VAUGHAN", "target": "GREY", "scene": 2, "t": 2442}, {"source": "RATCLIFF", "target": "VAUGHAN", "scene": 2, "t": 2443}, {"source": "RIVERS", "target": "RATCLIFF", "scene": 2, "t": 2444}, {"source": "RIVERS", "target": "RATCLIFF", "scene": 2, "t": 2461}, {"source": "RIVERS", "target": "GREY", "scene": 2, "t": 2453}, {"source": "RATCLIFF", "target": "RIVERS", "scene": 2, "t": 2460}, {"source": "HASTINGS", "target": "RIVERS", "scene": 2, "t": 2475}, {"source": "DERBY", "target": "BUCKINGHAM", "scene": 2, "t": 2479}, {"source": "DERBY", "target": "BUCKINGHAM", "scene": 2, "t": 2525}, {"source": "BISHOP OF ELY", "target": "DERBY", "scene": 2, "t": 2480}, {"source": "BISHOP OF ELY", "target": "DERBY", "scene": 2, "t": 2532}, {"source": "BUCKINGHAM", "target": "BISHOP OF ELY", "scene": 2, "t": 2481}, {"source": "BUCKINGHAM", "target": "BISHOP OF ELY", "scene": 2, "t": 2486}, {"source": "BISHOP OF ELY", "target": "BUCKINGHAM", "scene": 2, "t": 2484}, {"source": "BISHOP OF ELY", "target": "HASTINGS", "scene": 2, "t": 2500}, {"source": "GLOUCESTER", "target": "BISHOP OF ELY", "scene": 2, "t": 2501}, {"source": "HASTINGS", "target": "BISHOP OF ELY", "scene": 2, "t": 2534}, {"source": "DERBY", "target": "HASTINGS", "scene": 2, "t": 2541}, {"source": "HASTINGS", "target": "DERBY", "scene": 2, "t": 2543}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 2, "t": 2548}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 2, "t": 2556}, {"source": "GLOUCESTER", "target": "HASTINGS", "scene": 2, "t": 2563}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 2, "t": 2552}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 2, "t": 2562}, {"source": "HASTINGS", "target": "GLOUCESTER", "scene": 2, "t": 2570}, {"source": "RATCLIFF", "target": "HASTINGS", "scene": 2, "t": 2584}, {"source": "HASTINGS", "target": "RATCLIFF", "scene": 2, "t": 2587}, {"source": "LOVEL", "target": "HASTINGS", "scene": 2, "t": 2593}, {"source": "HASTINGS", "target": "LOVEL", "scene": 2, "t": 2594}, {"source": "GLOUCESTER", "target": "GLOUCESTER", "scene": 2, "t": 2610}, {"source": "GLOUCESTER", "target": "GLOUCESTER", "scene": 2, "t": 2764}, {"source": "LOVEL", "target": "GLOUCESTER", "scene": 2, "t": 2638}, {"source": "GLOUCESTER", "target": "LOVEL", "scene": 2, "t": 2640}, {"source": "MAYOR", "target": "BUCKINGHAM", "scene": 2, "t": 2657}, {"source": "MAYOR", "target": "BUCKINGHAM", "scene": 2, "t": 2679}, {"source": "MAYOR", "target": "BUCKINGHAM", "scene": 2, "t": 2852}, {"source": "MAYOR", "target": "BUCKINGHAM", "scene": 2, "t": 2875}, {"source": "MAYOR", "target": "BUCKINGHAM", "scene": 2, "t": 2983}, {"source": "MAYOR", "target": "BUCKINGHAM", "scene": 2, "t": 3027}, {"source": "GLOUCESTER", "target": "MAYOR", "scene": 2, "t": 2658}, {"source": "GLOUCESTER", "target": "MAYOR", "scene": 2, "t": 2684}, {"source": "GLOUCESTER", "target": "MAYOR", "scene": 2, "t": 3024}, {"source": "BUCKINGHAM", "target": "MAYOR", "scene": 2, "t": 2669}, {"source": "BUCKINGHAM", "target": "MAYOR", "scene": 2, "t": 2853}, {"source": "BUCKINGHAM", "target": "MAYOR", "scene": 2, "t": 2876}, {"source": "BUCKINGHAM", "target": "MAYOR", "scene": 2, "t": 2984}, {"source": "BUCKINGHAM", "target": "MAYOR", "scene": 2, "t": 3028}, {"source": "SCRIVENER", "target": "SCRIVENER", "scene": 2, "t": 2740}, {"source": "GLOUCESTER", "target": "BISHOPS", "scene": 2, "t": 3032}, {"source": "DUCHESS", "target": "DUCHESS", "scene": 3, "t": 3052}, {"source": "ANNE", "target": "DUCHESS", "scene": 3, "t": 3057}, {"source": "ANNE", "target": "DUCHESS", "scene": 3, "t": 3082}, {"source": "QUEEN ELIZABETH", "target": "ANNE", "scene": 3, "t": 3059}, {"source": "QUEEN ELIZABETH", "target": "ANNE", "scene": 3, "t": 3064}, {"source": "QUEEN ELIZABETH", "target": "ANNE", "scene": 3, "t": 3127}, {"source": "QUEEN ELIZABETH", "target": "ANNE", "scene": 3, "t": 3151}, {"source": "ANNE", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3061}, {"source": "ANNE", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3099}, {"source": "ANNE", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3129}, {"source": "ANNE", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3152}, {"source": "BRAKENBURY", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3072}, {"source": "BRAKENBURY", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3076}, {"source": "QUEEN ELIZABETH", "target": "BRAKENBURY", "scene": 3, "t": 3075}, {"source": "QUEEN ELIZABETH", "target": "BRAKENBURY", "scene": 3, "t": 3077}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3081}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3155}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3567}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3585}, {"source": "DUCHESS", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3590}, {"source": "BRAKENBURY", "target": "ANNE", "scene": 3, "t": 3085}, {"source": "STANLEY", "target": "BRAKENBURY", "scene": 3, "t": 3090}, {"source": "STANLEY", "target": "ANNE", "scene": 3, "t": 3090}, {"source": "QUEEN ELIZABETH", "target": "STANLEY", "scene": 3, "t": 3096}, {"source": "DORSET", "target": "ANNE", "scene": 3, "t": 3100}, {"source": "DORSET", "target": "ANNE", "scene": 3, "t": 3153}, {"source": "QUEEN ELIZABETH", "target": "DORSET", "scene": 3, "t": 3101}, {"source": "STANLEY", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3111}, {"source": "DUCHESS", "target": "STANLEY", "scene": 3, "t": 3116}, {"source": "STANLEY", "target": "DUCHESS", "scene": 3, "t": 3120}, {"source": "ANNE", "target": "STANLEY", "scene": 3, "t": 3121}, {"source": "ANNE", "target": "DORSET", "scene": 3, "t": 3154}, {"source": "DUCHESS", "target": "ANNE", "scene": 3, "t": 3155}, {"source": "DUCHESS", "target": "DORSET", "scene": 3, "t": 3155}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 3, "t": 3163}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 3, "t": 3457}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 3, "t": 3562}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 3, "t": 3579}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 3, "t": 3588}, {"source": "QUEEN ELIZABETH", "target": "DUCHESS", "scene": 3, "t": 3644}, {"source": "KING RICHARD", "target": "KING RICHARD", "scene": 3, "t": 3183}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3184}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3191}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3195}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3197}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3199}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3206}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3209}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3290}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3293}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3299}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3304}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3308}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3314}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3316}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3319}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3321}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3326}, {"source": "BUCKINGHAM", "target": "KING RICHARD", "scene": 3, "t": 3329}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3185}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3192}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3196}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3198}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3200}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3207}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3288}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3291}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3297}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3300}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3305}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3309}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3315}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3318}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3320}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3322}, {"source": "KING RICHARD", "target": "BUCKINGHAM", "scene": 3, "t": 3327}, {"source": "CATESBY", "target": "BUCKINGHAM", "scene": 3, "t": 3213}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 3, "t": 3215}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 3, "t": 3935}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 3, "t": 3937}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 3, "t": 3943}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 3, "t": 4060}, {"source": "PAGE", "target": "KING RICHARD", "scene": 3, "t": 3221}, {"source": "PAGE", "target": "KING RICHARD", "scene": 3, "t": 3225}, {"source": "PAGE", "target": "KING RICHARD", "scene": 3, "t": 3230}, {"source": "KING RICHARD", "target": "PAGE", "scene": 3, "t": 3222}, {"source": "KING RICHARD", "target": "PAGE", "scene": 3, "t": 3229}, {"source": "KING RICHARD", "target": "PAGE", "scene": 3, "t": 3231}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3241}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3956}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3963}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3966}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3968}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3975}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3979}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3984}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3988}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 3995}, {"source": "STANLEY", "target": "KING RICHARD", "scene": 3, "t": 4001}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3244}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3959}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3964}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3967}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3970}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3976}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3980}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3985}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3992}, {"source": "KING RICHARD", "target": "STANLEY", "scene": 3, "t": 3998}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3265}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3267}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3269}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3275}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3282}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3370}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3374}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3376}, {"source": "TYRREL", "target": "KING RICHARD", "scene": 3, "t": 3383}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3266}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3268}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3271}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3277}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3369}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3373}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3375}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3378}, {"source": "KING RICHARD", "target": "TYRREL", "scene": 3, "t": 3384}, {"source": "BUCKINGHAM", "target": "TYRREL", "scene": 3, "t": 3286}, {"source": "TYRREL", "target": "TYRREL", "scene": 3, "t": 3343}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 3, "t": 3395}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 3, "t": 3398}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 3, "t": 3924}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 3, "t": 3950}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 3, "t": 3396}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 3, "t": 3401}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 3, "t": 3931}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 3, "t": 3948}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 3, "t": 3951}, {"source": "QUEEN MARGARET", "target": "QUEEN MARGARET", "scene": 3, "t": 3420}, {"source": "QUEEN ELIZABETH", "target": "QUEEN MARGARET", "scene": 3, "t": 3432}, {"source": "QUEEN ELIZABETH", "target": "QUEEN MARGARET", "scene": 3, "t": 3446}, {"source": "QUEEN ELIZABETH", "target": "QUEEN MARGARET", "scene": 3, "t": 3509}, {"source": "QUEEN ELIZABETH", "target": "QUEEN MARGARET", "scene": 3, "t": 3548}, {"source": "QUEEN ELIZABETH", "target": "QUEEN MARGARET", "scene": 3, "t": 3557}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3439}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3450}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3463}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3513}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3550}, {"source": "QUEEN MARGARET", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3559}, {"source": "DUCHESS", "target": "QUEEN MARGARET", "scene": 3, "t": 3441}, {"source": "DUCHESS", "target": "QUEEN MARGARET", "scene": 3, "t": 3452}, {"source": "DUCHESS", "target": "QUEEN MARGARET", "scene": 3, "t": 3473}, {"source": "DUCHESS", "target": "QUEEN MARGARET", "scene": 3, "t": 3489}, {"source": "DUCHESS", "target": "QUEEN MARGARET", "scene": 3, "t": 3561}, {"source": "QUEEN MARGARET", "target": "DUCHESS", "scene": 3, "t": 3444}, {"source": "QUEEN MARGARET", "target": "DUCHESS", "scene": 3, "t": 3475}, {"source": "QUEEN MARGARET", "target": "DUCHESS", "scene": 3, "t": 3491}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3575}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3591}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3599}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3601}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3604}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3606}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3609}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3620}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3627}, {"source": "KING RICHARD", "target": "DUCHESS", "scene": 3, "t": 3630}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3576}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3598}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3600}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3603}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3605}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3607}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3610}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3626}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3628}, {"source": "DUCHESS", "target": "KING RICHARD", "scene": 3, "t": 3631}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3647}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3652}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3661}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3664}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3667}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3670}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3674}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3689}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3696}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3700}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3705}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3713}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3717}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3722}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3727}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3730}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3732}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3735}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3750}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3755}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3759}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3812}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3815}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3819}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3821}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3823}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3826}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3828}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3831}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3834}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3836}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3840}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3843}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3847}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3854}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3856}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3858}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3860}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3872}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3883}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3905}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3907}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3910}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3914}, {"source": "KING RICHARD", "target": "QUEEN ELIZABETH", "scene": 3, "t": 3917}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3648}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3654}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3663}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3665}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3668}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3671}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3675}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3693}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3698}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3702}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3710}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3715}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3718}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3725}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3729}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3731}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3734}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3736}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3752}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3756}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3805}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3813}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3817}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3820}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3822}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3824}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3827}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3829}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3832}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3835}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3837}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3841}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3845}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3848}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3855}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3857}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3859}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3861}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3873}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3904}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3906}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3909}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3913}, {"source": "QUEEN ELIZABETH", "target": "KING RICHARD", "scene": 3, "t": 3915}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 3, "t": 3934}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 3, "t": 3936}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 3, "t": 3941}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 3, "t": 3946}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 3, "t": 4056}, {"source": "RATCLIFF", "target": "CATESBY", "scene": 3, "t": 3947}, {"source": "MESSENGER", "target": "STANLEY", "scene": 3, "t": 4005}, {"source": "SECOND MESSENGER", "target": "MESSENGER", "scene": 3, "t": 4013}, {"source": "THIRD MESSENGER", "target": "SECOND MESSENGER", "scene": 3, "t": 4020}, {"source": "KING RICHARD", "target": "THIRD MESSENGER", "scene": 3, "t": 4021}, {"source": "KING RICHARD", "target": "THIRD MESSENGER", "scene": 3, "t": 4029}, {"source": "THIRD MESSENGER", "target": "KING RICHARD", "scene": 3, "t": 4024}, {"source": "THIRD MESSENGER", "target": "KING RICHARD", "scene": 3, "t": 4033}, {"source": "FOURTH MESSENGER", "target": "THIRD MESSENGER", "scene": 3, "t": 4038}, {"source": "KING RICHARD", "target": "FOURTH MESSENGER", "scene": 3, "t": 4049}, {"source": "STANLEY", "target": "STANLEY", "scene": 3, "t": 4076}, {"source": "CHRISTOPHER", "target": "STANLEY", "scene": 3, "t": 4085}, {"source": "CHRISTOPHER", "target": "STANLEY", "scene": 3, "t": 4087}, {"source": "STANLEY", "target": "CHRISTOPHER", "scene": 3, "t": 4086}, {"source": "STANLEY", "target": "CHRISTOPHER", "scene": 3, "t": 4094}, {"source": "BUCKINGHAM", "target": "BUCKINGHAM", "scene": 4, "t": 4111}, {"source": "SHERIFF", "target": "BUCKINGHAM", "scene": 4, "t": 4113}, {"source": "SHERIFF", "target": "BUCKINGHAM", "scene": 4, "t": 4123}, {"source": "BUCKINGHAM", "target": "SHERIFF", "scene": 4, "t": 4114}, {"source": "BUCKINGHAM", "target": "SHERIFF", "scene": 4, "t": 4124}, {"source": "RICHMOND", "target": "RICHMOND", "scene": 4, "t": 4156}, {"source": "RICHMOND", "target": "RICHMOND", "scene": 4, "t": 4379}, {"source": "RICHMOND", "target": "RICHMOND", "scene": 4, "t": 4676}, {"source": "OXFORD", "target": "RICHMOND", "scene": 4, "t": 4172}, {"source": "HERBERT", "target": "OXFORD", "scene": 4, "t": 4174}, {"source": "BLUNT", "target": "HERBERT", "scene": 4, "t": 4175}, {"source": "RICHMOND", "target": "BLUNT", "scene": 4, "t": 4177}, {"source": "RICHMOND", "target": "BLUNT", "scene": 4, "t": 4238}, {"source": "RICHMOND", "target": "BLUNT", "scene": 4, "t": 4243}, {"source": "KING RICHARD", "target": "KING RICHARD", "scene": 4, "t": 4191}, {"source": "SURREY", "target": "KING RICHARD", "scene": 4, "t": 4194}, {"source": "KING RICHARD", "target": "SURREY", "scene": 4, "t": 4195}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4196}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4199}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4204}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4262}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4264}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4563}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4578}, {"source": "NORFOLK", "target": "KING RICHARD", "scene": 4, "t": 4630}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4197}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4200}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4205}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4263}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4265}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4564}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4581}, {"source": "KING RICHARD", "target": "NORFOLK", "scene": 4, "t": 4632}, {"source": "RICHMOND", "target": "KING RICHARD", "scene": 4, "t": 4218}, {"source": "BLUNT", "target": "RICHMOND", "scene": 4, "t": 4234}, {"source": "BLUNT", "target": "RICHMOND", "scene": 4, "t": 4241}, {"source": "KING RICHARD", "target": "RICHMOND", "scene": 4, "t": 4252}, {"source": "KING RICHARD", "target": "RICHMOND", "scene": 4, "t": 4538}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 4, "t": 4253}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 4, "t": 4259}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 4, "t": 4266}, {"source": "CATESBY", "target": "KING RICHARD", "scene": 4, "t": 4658}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 4, "t": 4255}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 4, "t": 4260}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 4, "t": 4267}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 4, "t": 4657}, {"source": "KING RICHARD", "target": "CATESBY", "scene": 4, "t": 4659}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4275}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4278}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4285}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4463}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4465}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4470}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4472}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4540}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4543}, {"source": "RATCLIFF", "target": "KING RICHARD", "scene": 4, "t": 4553}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4276}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4281}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4286}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4464}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4468}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4471}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4541}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4549}, {"source": "KING RICHARD", "target": "RATCLIFF", "scene": 4, "t": 4554}, {"source": "DERBY", "target": "KING RICHARD", "scene": 4, "t": 4294}, {"source": "RICHMOND", "target": "DERBY", "scene": 4, "t": 4295}, {"source": "RICHMOND", "target": "DERBY", "scene": 4, "t": 4318}, {"source": "RICHMOND", "target": "DERBY", "scene": 4, "t": 4683}, {"source": "RICHMOND", "target": "DERBY", "scene": 4, "t": 4687}, {"source": "RICHMOND", "target": "DERBY", "scene": 4, "t": 4690}, {"source": "DERBY", "target": "RICHMOND", "scene": 4, "t": 4298}, {"source": "DERBY", "target": "RICHMOND", "scene": 4, "t": 4678}, {"source": "DERBY", "target": "RICHMOND", "scene": 4, "t": 4685}, {"source": "DERBY", "target": "RICHMOND", "scene": 4, "t": 4688}, {"source": "GHOST OF PRINCE EDWARD", "target": "RICHMOND", "scene": 4, "t": 4338}, {"source": "GHOST OF PRINCE EDWARD", "target": "RICHMOND", "scene": 4, "t": 4385}, {"source": "GHOST OF PRINCE EDWARD", "target": "RICHARD", "scene": 4, "t": 4338}, {"source": "GHOST OF PRINCE EDWARD", "target": "RICHARD", "scene": 4, "t": 4385}, {"source": "GHOST OF RIVERS", "target": "GHOST", "scene": 4, "t": 4371}, {"source": "GHOST OF RIVERS", "target": "GHOST", "scene": 4, "t": 4393}, {"source": "GHOST OF RIVERS", "target": "RICHARD", "scene": 4, "t": 4371}, {"source": "GHOST OF RIVERS", "target": "RICHARD", "scene": 4, "t": 4393}, {"source": "GHOST OF GREY", "target": "RICHARD", "scene": 4, "t": 4374}, {"source": "GHOST OF GREY", "target": "RICHARD", "scene": 4, "t": 4393}, {"source": "GHOST OF GREY", "target": "GHOST OF RIVERS", "scene": 4, "t": 4374}, {"source": "GHOST OF VAUGHAN", "target": "GHOST OF GREY", "scene": 4, "t": 4376}, {"source": "GHOST OF VAUGHAN", "target": "RICHARD", "scene": 4, "t": 4376}, {"source": "GHOST OF VAUGHAN", "target": "RICHARD", "scene": 4, "t": 4393}, {"source": "RICHARD", "target": "GHOST OF VAUGHAN", "scene": 4, "t": 4379}, {"source": "RICHARD", "target": "RICHMOND", "scene": 4, "t": 4379}, {"source": "GHOST", "target": "GHOST OF VAUGHAN", "scene": 4, "t": 4379}, {"source": "GHOST", "target": "RICHMOND", "scene": 4, "t": 4379}, {"source": "GHOST", "target": "RICHMOND", "scene": 4, "t": 4393}, {"source": "RICHMOND", "target": "GHOST OF VAUGHAN", "scene": 4, "t": 4379}, {"source": "GHOST OF RIVERS", "target": "GHOST OF VAUGHAN", "scene": 4, "t": 4379}, {"source": "GHOST OF RIVERS", "target": "RICHMOND", "scene": 4, "t": 4379}, {"source": "GHOST OF RIVERS", "target": "RICHMOND", "scene": 4, "t": 4393}, {"source": "GHOST OF GREY", "target": "GHOST OF VAUGHAN", "scene": 4, "t": 4379}, {"source": "GHOST OF GREY", "target": "RICHMOND", "scene": 4, "t": 4379}, {"source": "GHOST OF GREY", "target": "RICHMOND", "scene": 4, "t": 4393}, {"source": "GHOST OF PRINCE EDWARD", "target": "GHOST", "scene": 4, "t": 4385}, {"source": "GHOST OF PRINCE EDWARD", "target": "GHOST OF GREY", "scene": 4, "t": 4385}, {"source": "GHOST OF PRINCE EDWARD", "target": "GHOST OF RIVERS", "scene": 4, "t": 4385}, {"source": "GHOST", "target": "GHOST", "scene": 4, "t": 4393}, {"source": "GHOST", "target": "RICHARD", "scene": 4, "t": 4393}, {"source": "GHOST OF VAUGHAN", "target": "GHOST", "scene": 4, "t": 4393}, {"source": "GHOST OF VAUGHAN", "target": "RICHMOND", "scene": 4, "t": 4393}, {"source": "GHOST OF GREY", "target": "GHOST", "scene": 4, "t": 4393}, {"source": "GHOST OF LADY ANNE", "target": "GHOST", "scene": 4, "t": 4406}, {"source": "GHOST OF LADY ANNE", "target": "GHOST OF GREY", "scene": 4, "t": 4406}, {"source": "GHOST OF LADY ANNE", "target": "GHOST OF RIVERS", "scene": 4, "t": 4406}, {"source": "GHOST OF LADY ANNE", "target": "RICHARD", "scene": 4, "t": 4406}, {"source": "GHOST OF LADY ANNE", "target": "GHOST OF VAUGHAN", "scene": 4, "t": 4406}, {"source": "GHOST OF LADY ANNE", "target": "RICHMOND", "scene": 4, "t": 4406}, {"source": "KING RICHARD", "target": "GHOST OF LADY ANNE", "scene": 4, "t": 4430}, {"source": "LORDS", "target": "RATCLIFF", "scene": 4, "t": 4483}, {"source": "RICHMOND", "target": "LORDS", "scene": 4, "t": 4484}, {"source": "RICHMOND", "target": "LORDS", "scene": 4, "t": 4487}, {"source": "RICHMOND", "target": "LORDS", "scene": 4, "t": 4496}, {"source": "LORDS", "target": "RICHMOND", "scene": 4, "t": 4486}, {"source": "LORDS", "target": "RICHMOND", "scene": 4, "t": 4495}, {"source": "MESSENGER", "target": "KING RICHARD", "scene": 4, "t": 4628}, {"source": "KING RICHARD", "target": "MESSENGER", "scene": 4, "t": 4629}, {"source": "CATESBY", "target": "CATESBY", "scene": 4, "t": 4648}], "Y": [{"h": 0, "name": "DORSET", "scene": 0}, {"h": 2, "name": "PURSUIVANT", "scene": 2}, {"h": 11, "name": "CHRISTOPHER", "scene": 3}, {"h": 10, "name": "THIRD MESSENGER", "scene": 3}, {"h": -4, "name": "BISHOPS", "scene": 2}, {"h": 14, "name": "HASTINGS", "scene": 2}, {"h": 8, "name": "MESSENGER", "scene": 3}, {"h": 3, "name": "RIVERS", "scene": 2}, {"h": 16, "name": "ANNE", "scene": 3}, {"h": 12, "name": "DORSET", "scene": 3}, {"h": 36, "name": "GHOST OF VAUGHAN", "scene": 4}, {"h": 12, "name": "GREY", "scene": 0}, {"h": 23, "name": "CATESBY", "scene": 3}, {"h": 24, "name": "STANLEY", "scene": 2}, {"h": 22, "name": "KING RICHARD", "scene": 3}, {"h": 8, "name": "MESSENGER", "scene": 4}, {"h": 9, "name": "QUEEN ELIZABETH", "scene": 1}, {"h": 6, "name": "SHERIFF", "scene": 4}, {"h": 3, "name": "RIVERS", "scene": 0}, {"h": 0, "name": "DORSET", "scene": 1}, {"h": 14, "name": "KING EDWARD", "scene": 1}, {"h": 26, "name": "DERBY", "scene": 2}, {"h": 37, "name": "GHOST OF PRINCE EDWARD", "scene": 4}, {"h": 7, "name": "FOURTH MESSENGER", "scene": 3}, {"h": -4, "name": "FIRST CITIZEN", "scene": 1}, {"h": -3, "name": "CLARENCE", "scene": 0}, {"h": 17, "name": "PAGE", "scene": 3}, {"h": 11, "name": "QUEEN MARGARET", "scene": 0}, {"h": 8, "name": "MESSENGER", "scene": 1}, {"h": 34, "name": "GHOST OF RIVERS", "scene": 4}, {"h": -3, "name": "DAUGHTER", "scene": 1}, {"h": 10, "name": "HASTINGS", "scene": 1}, {"h": 2, "name": "YORK", "scene": 1}, {"h": -1, "name": "PRIEST", "scene": 2}, {"h": 1, "name": "ANNE", "scene": 0}, {"h": 8, "name": "MESSENGER", "scene": 2}, {"h": 32, "name": "GHOST OF LADY ANNE", "scene": 4}, {"h": -2, "name": "BRAKENBURY", "scene": 0}, {"h": 25, "name": "RATCLIFF", "scene": 4}, {"h": 38, "name": "RICHARD", "scene": 4}, {"h": 27, "name": "NORFOLK", "scene": 4}, {"h": 26, "name": "KING RICHARD", "scene": 4}, {"h": 18, "name": "QUEEN MARGARET", "scene": 3}, {"h": 12, "name": "GLOUCESTER", "scene": 1}, {"h": -6, "name": "SECOND CITIZEN", "scene": 1}, {"h": -5, "name": "SECOND MURDERER", "scene": 0}, {"h": 20, "name": "TYRREL", "scene": 3}, {"h": 13, "name": "BUCKINGHAM", "scene": 1}, {"h": 2, "name": "GLOUCESTER", "scene": 0}, {"h": 19, "name": "DUCHESS", "scene": 3}, {"h": -3, "name": "VAUGHAN", "scene": 2}, {"h": 35, "name": "GHOST OF GREY", "scene": 4}, {"h": 31, "name": "RICHMOND", "scene": 4}, {"h": 13, "name": "BUCKINGHAM", "scene": 0}, {"h": 15, "name": "CATESBY", "scene": 0}, {"h": -1, "name": "RIVER", "scene": 0}, {"h": 15, "name": "BISHOP OF ELY", "scene": 2}, {"h": 14, "name": "BRAKENBURY", "scene": 3}, {"h": 3, "name": "RIVERS", "scene": 1}, {"h": -4, "name": "FIRST MURDERER", "scene": 0}, {"h": 10, "name": "HASTINGS", "scene": 0}, {"h": 13, "name": "BUCKINGHAM", "scene": 2}, {"h": 6, "name": "MAYOR", "scene": 2}, {"h": 15, "name": "STANLEY", "scene": 3}, {"h": 23, "name": "CATESBY", "scene": 4}, {"h": 23, "name": "CATESBY", "scene": 2}, {"h": -6, "name": "KEEPER", "scene": 0}, {"h": -2, "name": "SON", "scene": 1}, {"h": 29, "name": "DERBY", "scene": 4}, {"h": -1, "name": "ARCHBISHOP", "scene": 1}, {"h": 25, "name": "RATCLIFF", "scene": 3}, {"h": 25, "name": "RATCLIFF", "scene": 2}, {"h": 39, "name": "BLUNT", "scene": 4}, {"h": 14, "name": "QUEEN ELIZABETH", "scene": 0}, {"h": 26, "name": "DERBY", "scene": 1}, {"h": 1, "name": "DUCHESS", "scene": 1}, {"h": -2, "name": "GREY", "scene": 2}, {"h": -7, "name": "GENTLEMEN", "scene": 0}, {"h": 13, "name": "BUCKINGHAM", "scene": 3}, {"h": 30, "name": "LORDS", "scene": 4}, {"h": 26, "name": "DERBY", "scene": 0}, {"h": 0, "name": "LOVEL", "scene": 2}, {"h": 4, "name": "YORK", "scene": 2}, {"h": -8, "name": "FIRST GENTLEMAN", "scene": 0}, {"h": -5, "name": "THIRD CITIZEN", "scene": 1}, {"h": 5, "name": "PRINCE", "scene": 2}, {"h": -5, "name": "SCRIVENER", "scene": 2}, {"h": 28, "name": "SURREY", "scene": 4}, {"h": 7, "name": "GLOUCESTER", "scene": 2}, {"h": 41, "name": "HERBERT", "scene": 4}, {"h": 7, "name": "BUCKINGHAM", "scene": 4}, {"h": 1, "name": "CARDINAL", "scene": 2}, {"h": 21, "name": "QUEEN ELIZABETH", "scene": 3}, {"h": 33, "name": "GHOST", "scene": 4}, {"h": 40, "name": "OXFORD", "scene": 4}, {"h": 6, "name": "SECOND MESSENGER", "scene": 3}], "nodes": [{"segments": [0, 1], "name": "DORSET"}, {"segments": [2], "name": "PURSUIVANT"}, {"segments": [3], "name": "CHRISTOPHER"}, {"segments": [3], "name": "THIRD MESSENGER"}, {"segments": [2], "name": "BISHOPS"}, {"segments": [0, 1, 2], "name": "HASTINGS"}, {"segments": [1, 2, 3, 4], "name": "MESSENGER"}, {"segments": [0, 1, 2], "name": "RIVERS"}, {"segments": [3], "name": "ANNE"}, {"segments": [3], "name": "DORSET"}, {"segments": [4], "name": "GHOST OF VAUGHAN"}, {"segments": [0], "name": "GREY"}, {"segments": [2, 3, 4], "name": "CATESBY"}, {"segments": [2, 3], "name": "STANLEY"}, {"segments": [3, 4], "name": "KING RICHARD"}, {"segments": [0, 1], "name": "QUEEN ELIZABETH"}, {"segments": [4], "name": "SHERIFF"}, {"segments": [1], "name": "KING EDWARD"}, {"segments": [0, 1, 2], "name": "DERBY"}, {"segments": [4], "name": "GHOST OF PRINCE EDWARD"}, {"segments": [3], "name": "FOURTH MESSENGER"}, {"segments": [1], "name": "FIRST CITIZEN"}, {"segments": [0], "name": "CLARENCE"}, {"segments": [3], "name": "PAGE"}, {"segments": [0], "name": "QUEEN MARGARET"}, {"segments": [4], "name": "GHOST OF RIVERS"}, {"segments": [1], "name": "DAUGHTER"}, {"segments": [1, 2], "name": "YORK"}, {"segments": [2], "name": "PRIEST"}, {"segments": [0], "name": "ANNE"}, {"segments": [4], "name": "GHOST OF LADY ANNE"}, {"segments": [0], "name": "BRAKENBURY"}, {"segments": [2, 3, 4], "name": "RATCLIFF"}, {"segments": [4], "name": "RICHARD"}, {"segments": [4], "name": "NORFOLK"}, {"segments": [3], "name": "QUEEN MARGARET"}, {"segments": [0, 1, 2], "name": "GLOUCESTER"}, {"segments": [1], "name": "SECOND CITIZEN"}, {"segments": [0], "name": "SECOND MURDERER"}, {"segments": [3], "name": "TYRREL"}, {"segments": [0, 1, 2, 3, 4], "name": "BUCKINGHAM"}, {"segments": [3], "name": "DUCHESS"}, {"segments": [2], "name": "VAUGHAN"}, {"segments": [4], "name": "GHOST OF GREY"}, {"segments": [4], "name": "RICHMOND"}, {"segments": [0], "name": "CATESBY"}, {"segments": [0], "name": "RIVER"}, {"segments": [2], "name": "BISHOP OF ELY"}, {"segments": [3], "name": "BRAKENBURY"}, {"segments": [0], "name": "FIRST MURDERER"}, {"segments": [2], "name": "MAYOR"}, {"segments": [0], "name": "KEEPER"}, {"segments": [1], "name": "SON"}, {"segments": [4], "name": "DERBY"}, {"segments": [1], "name": "ARCHBISHOP"}, {"segments": [4], "name": "BLUNT"}, {"segments": [1], "name": "DUCHESS"}, {"segments": [2], "name": "GREY"}, {"segments": [0], "name": "GENTLEMEN"}, {"segments": [4], "name": "SURREY"}, {"segments": [4], "name": "LORDS"}, {"segments": [2], "name": "LOVEL"}, {"segments": [0], "name": "FIRST GENTLEMAN"}, {"segments": [1], "name": "THIRD CITIZEN"}, {"segments": [2], "name": "PRINCE"}, {"segments": [2], "name": "SCRIVENER"}, {"segments": [4], "name": "GHOST"}, {"segments": [4], "name": "HERBERT"}, {"segments": [2], "name": "CARDINAL"}, {"segments": [3], "name": "QUEEN ELIZABETH"}, {"segments": [4], "name": "OXFORD"}, {"segments": [3], "name": "SECOND MESSENGER"}], "order": [0, 1, 2, 3, 4], "scenes": {"0": {"nodes": {"FIRST MURDERER": {"extent": [1155, 1492]}, "RIVER": {"extent": [780, 781]}, "CLARENCE": {"extent": [325, 1472]}, "CATESBY": {"extent": [1128, 1130]}, "QUEEN MARGARET": {"extent": [896, 1109]}, "DERBY": {"extent": [788, 804]}, "FIRST GENTLEMAN": {"extent": [507, 509]}, "GREY": {"extent": [767, 833]}, "SECOND MURDERER": {"extent": [1281, 1492]}, "RIVERS": {"extent": [765, 1134]}, "GENTLEMEN": {"extent": [715, 716]}, "BUCKINGHAM": {"extent": [787, 1110]}, "QUEEN ELIZABETH": {"extent": [770, 1132]}, "BRAKENBURY": {"extent": [367, 1291]}, "KEEPER": {"extent": [1184, 1264]}, "ANNE": {"extent": [466, 714]}, "GLOUCESTER": {"extent": [279, 1173]}, "DORSET": {"extent": [979, 1066]}, "HASTINGS": {"extent": [413, 1049]}}, "extent": [279, 1492]}, "1": {"nodes": {"SON": {"extent": [1682, 1767]}, "SECOND CITIZEN": {"extent": [1863, 1921]}, "GLOUCESTER": {"extent": [1568, 1847]}, "DAUGHTER": {"extent": [1684, 1767]}, "YORK": {"extent": [1942, 1970]}, "KING EDWARD": {"extent": [1513, 1664]}, "ARCHBISHOP": {"extent": [1935, 2013]}, "RIVERS": {"extent": [1522, 1836]}, "DUCHESS": {"extent": [1683, 2012]}, "BUCKINGHAM": {"extent": [1548, 1847]}, "FIRST CITIZEN": {"extent": [1861, 1905]}, "MESSENGER": {"extent": [1978, 1991]}, "QUEEN ELIZABETH": {"extent": [1536, 2013]}, "DERBY": {"extent": [1624, 1631]}, "DORSET": {"extent": [1541, 1784]}, "THIRD CITIZEN": {"extent": [1872, 1921]}, "HASTINGS": {"extent": [1524, 1837]}}, "extent": [1513, 2013]}, "2": {"nodes": {"VAUGHAN": {"extent": [2442, 2443]}, "LOVEL": {"extent": [2593, 2640]}, "BISHOPS": {"extent": [3032, 3032]}, "CATESBY": {"extent": [2221, 3028]}, "PURSUIVANT": {"extent": [2388, 2403]}, "DERBY": {"extent": [2479, 2543]}, "GREY": {"extent": [2440, 2453]}, "RIVERS": {"extent": [2437, 2475]}, "PRINCE": {"extent": [2039, 2207]}, "BUCKINGHAM": {"extent": [2035, 3032]}, "BISHOP OF ELY": {"extent": [2480, 2534]}, "PRIEST": {"extent": [2403, 2412]}, "CARDINAL": {"extent": [2082, 2104]}, "YORK": {"extent": [2149, 2200]}, "STANLEY": {"extent": [2359, 2385]}, "SCRIVENER": {"extent": [2740, 2740]}, "MESSENGER": {"extent": [2273, 2315]}, "GLOUCESTER": {"extent": [2037, 3032]}, "RATCLIFF": {"extent": [2443, 2587]}, "MAYOR": {"extent": [2059, 3028]}, "HASTINGS": {"extent": [2071, 2594]}}, "extent": [2035, 3032]}, "3": {"nodes": {"FOURTH MESSENGER": {"extent": [4038, 4049]}, "KING RICHARD": {"extent": [3183, 4060]}, "SECOND MESSENGER": {"extent": [4013, 4020]}, "CATESBY": {"extent": [3213, 4060]}, "QUEEN MARGARET": {"extent": [3420, 3561]}, "RATCLIFF": {"extent": [3395, 3951]}, "DUCHESS": {"extent": [3052, 3644]}, "BUCKINGHAM": {"extent": [3184, 3329]}, "MESSENGER": {"extent": [4005, 4013]}, "TYRREL": {"extent": [3265, 3384]}, "QUEEN ELIZABETH": {"extent": [3059, 3917]}, "BRAKENBURY": {"extent": [3072, 3090]}, "THIRD MESSENGER": {"extent": [4020, 4038]}, "STANLEY": {"extent": [3090, 4094]}, "ANNE": {"extent": [3057, 3155]}, "DORSET": {"extent": [3100, 3155]}, "PAGE": {"extent": [3221, 3231]}, "CHRISTOPHER": {"extent": [4085, 4094]}}, "extent": [3052, 4094]}, "4": {"nodes": {"SURREY": {"extent": [4194, 4195]}, "KING RICHARD": {"extent": [4191, 4659]}, "NORFOLK": {"extent": [4196, 4632]}, "RICHARD": {"extent": [4338, 4406]}, "SHERIFF": {"extent": [4113, 4124]}, "LORDS": {"extent": [4483, 4496]}, "CATESBY": {"extent": [4253, 4659]}, "GHOST": {"extent": [4371, 4406]}, "GHOST OF VAUGHAN": {"extent": [4376, 4406]}, "MESSENGER": {"extent": [4628, 4629]}, "HERBERT": {"extent": [4174, 4175]}, "RICHMOND": {"extent": [4156, 4690]}, "BUCKINGHAM": {"extent": [4111, 4124]}, "GHOST OF RIVERS": {"extent": [4371, 4406]}, "GHOST OF LADY ANNE": {"extent": [4406, 4430]}, "DERBY": {"extent": [4294, 4690]}, "OXFORD": {"extent": [4172, 4174]}, "GHOST OF GREY": {"extent": [4374, 4406]}, "GHOST OF PRINCE EDWARD": {"extent": [4338, 4385]}, "BLUNT": {"extent": [4175, 4243]}, "RATCLIFF": {"extent": [4275, 4554]}}, "extent": [4111, 4690]}}}

==> SVEN arXiv/anc/two_gentlemen_of_verona_storyline.json <==
{"colors": {"DUKE": 0, "LAUNCE": 1, "JULIA": 2, "VALENTINE": 3, "HOST": 4, "PROTEUS": 5, "LUCETTA": 6, "SPEED": 7, "SILVIA": 8, "THURIO": 9}, "links": [{"source": "VALENTINE", "target": "VALENTINE", "scene": 0, "t": 247}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 257}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 266}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 269}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 273}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 275}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 283}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 285}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 289}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 302}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 308}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 0, "t": 311}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 265}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 267}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 271}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 274}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 276}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 284}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 286}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 292}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 303}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 0, "t": 309}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 321}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 323}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 327}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 330}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 333}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 335}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 337}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 346}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 348}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 354}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 356}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 360}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 364}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 366}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 370}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 374}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 376}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 380}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 382}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 386}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 388}, {"source": "SPEED", "target": "PROTEUS", "scene": 0, "t": 397}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 322}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 325}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 329}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 332}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 334}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 336}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 340}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 347}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 353}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 355}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 359}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 363}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 365}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 369}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 373}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 375}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 379}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 381}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 385}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 387}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 396}, {"source": "PROTEUS", "target": "SPEED", "scene": 0, "t": 402}, {"source": "JULIA", "target": "JULIA", "scene": 0, "t": 417}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 419}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 423}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 426}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 429}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 431}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 433}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 437}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 439}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 442}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 444}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 446}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 448}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 450}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 452}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 454}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 464}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 466}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 487}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 489}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 493}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 495}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 497}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 499}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 502}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 506}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 508}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 510}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 513}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 516}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 518}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 522}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 527}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 558}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 561}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 563}, {"source": "LUCETTA", "target": "JULIA", "scene": 0, "t": 566}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 420}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 425}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 428}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 430}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 432}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 436}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 438}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 441}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 443}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 445}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 447}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 449}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 451}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 453}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 457}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 465}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 467}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 488}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 492}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 494}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 496}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 498}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 501}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 504}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 507}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 509}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 511}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 515}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 517}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 521}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 523}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 529}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 560}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 562}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 565}, {"source": "JULIA", "target": "LUCETTA", "scene": 0, "t": 568}, {"source": "ANTONIO", "target": "ANTONIO", "scene": 0, "t": 578}, {"source": "PANTHINO", "target": "ANTONIO", "scene": 0, "t": 580}, {"source": "PANTHINO", "target": "ANTONIO", "scene": 0, "t": 582}, {"source": "PANTHINO", "target": "ANTONIO", "scene": 0, "t": 603}, {"source": "PANTHINO", "target": "ANTONIO", "scene": 0, "t": 607}, {"source": "PANTHINO", "target": "ANTONIO", "scene": 0, "t": 617}, {"source": "ANTONIO", "target": "PANTHINO", "scene": 0, "t": 581}, {"source": "ANTONIO", "target": "PANTHINO", "scene": 0, "t": 595}, {"source": "ANTONIO", "target": "PANTHINO", "scene": 0, "t": 606}, {"source": "ANTONIO", "target": "PANTHINO", "scene": 0, "t": 612}, {"source": "ANTONIO", "target": "PANTHINO", "scene": 0, "t": 621}, {"source": "PROTEUS", "target": "ANTONIO", "scene": 0, "t": 626}, {"source": "PROTEUS", "target": "ANTONIO", "scene": 0, "t": 633}, {"source": "PROTEUS", "target": "ANTONIO", "scene": 0, "t": 637}, {"source": "PROTEUS", "target": "ANTONIO", "scene": 0, "t": 642}, {"source": "PROTEUS", "target": "ANTONIO", "scene": 0, "t": 653}, {"source": "PROTEUS", "target": "ANTONIO", "scene": 0, "t": 660}, {"source": "ANTONIO", "target": "PROTEUS", "scene": 0, "t": 632}, {"source": "ANTONIO", "target": "PROTEUS", "scene": 0, "t": 636}, {"source": "ANTONIO", "target": "PROTEUS", "scene": 0, "t": 641}, {"source": "ANTONIO", "target": "PROTEUS", "scene": 0, "t": 644}, {"source": "ANTONIO", "target": "PROTEUS", "scene": 0, "t": 655}, {"source": "PANTHINO", "target": "PROTEUS", "scene": 0, "t": 673}, {"source": "PROTEUS", "target": "PANTHINO", "scene": 0, "t": 675}, {"source": "SPEED", "target": "SPEED", "scene": 1, "t": 690}, {"source": "SPEED", "target": "SPEED", "scene": 1, "t": 1250}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 691}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 693}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 697}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 699}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 701}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 703}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 705}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 728}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 730}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 738}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 740}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 742}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 746}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 748}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 750}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 755}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 759}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 761}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 763}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 766}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 772}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 778}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 785}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 787}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 791}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 793}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 800}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 806}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 823}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 844}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 846}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 848}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 850}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 852}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 855}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 858}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 860}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 862}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 872}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 1013}, {"source": "VALENTINE", "target": "SPEED", "scene": 1, "t": 1015}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 692}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 696}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 698}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 700}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 702}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 704}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 706}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 729}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 731}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 739}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 741}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 745}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 747}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 749}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 752}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 756}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 760}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 762}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 765}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 767}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 773}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 781}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 786}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 790}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 792}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 798}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 801}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 845}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 847}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 849}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 851}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 853}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 856}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 859}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 861}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 863}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 873}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 1012}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 1014}, {"source": "SPEED", "target": "VALENTINE", "scene": 1, "t": 1016}, {"source": "SILVIA", "target": "SPEED", "scene": 1, "t": 803}, {"source": "SILVIA", "target": "SPEED", "scene": 1, "t": 1017}, {"source": "SPEED", "target": "SILVIA", "scene": 1, "t": 804}, {"source": "SPEED", "target": "SILVIA", "scene": 1, "t": 822}, {"source": "SPEED", "target": "SILVIA", "scene": 1, "t": 837}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 810}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 814}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 818}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 824}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 828}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 832}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 835}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1040}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1043}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1060}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1103}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1106}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1115}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1118}, {"source": "SILVIA", "target": "VALENTINE", "scene": 1, "t": 1122}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 811}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 815}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 827}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 831}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 834}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1011}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1018}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1033}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1042}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1044}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1105}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1108}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1116}, {"source": "VALENTINE", "target": "SILVIA", "scene": 1, "t": 1120}, {"source": "PROTEUS", "target": "PROTEUS", "scene": 1, "t": 888}, {"source": "PROTEUS", "target": "PROTEUS", "scene": 1, "t": 1316}, {"source": "JULIA", "target": "PROTEUS", "scene": 1, "t": 889}, {"source": "JULIA", "target": "PROTEUS", "scene": 1, "t": 891}, {"source": "JULIA", "target": "PROTEUS", "scene": 1, "t": 895}, {"source": "PROTEUS", "target": "JULIA", "scene": 1, "t": 890}, {"source": "PROTEUS", "target": "JULIA", "scene": 1, "t": 894}, {"source": "PROTEUS", "target": "JULIA", "scene": 1, "t": 896}, {"source": "PANTHINO", "target": "PROTEUS", "scene": 1, "t": 911}, {"source": "PROTEUS", "target": "PANTHINO", "scene": 1, "t": 912}, {"source": "LAUNCE", "target": "LAUNCE", "scene": 1, "t": 923}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 971}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 979}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 981}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 988}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 990}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 997}, {"source": "PANTHINO", "target": "LAUNCE", "scene": 1, "t": 999}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 977}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 980}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 987}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 989}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 991}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 998}, {"source": "LAUNCE", "target": "PANTHINO", "scene": 1, "t": 1000}, {"source": "SILVIA", "target": "SILVIA", "scene": 1, "t": 1010}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1019}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1021}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1023}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1025}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1027}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1029}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1031}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1034}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1038}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1049}, {"source": "THURIO", "target": "VALENTINE", "scene": 1, "t": 1109}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1020}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1022}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1024}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1026}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1028}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1030}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1037}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1039}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1052}, {"source": "VALENTINE", "target": "THURIO", "scene": 1, "t": 1110}, {"source": "SILVIA", "target": "THURIO", "scene": 1, "t": 1032}, {"source": "SILVIA", "target": "THURIO", "scene": 1, "t": 1137}, {"source": "DUKE", "target": "SILVIA", "scene": 1, "t": 1061}, {"source": "VALENTINE", "target": "DUKE", "scene": 1, "t": 1065}, {"source": "VALENTINE", "target": "DUKE", "scene": 1, "t": 1068}, {"source": "VALENTINE", "target": "DUKE", "scene": 1, "t": 1072}, {"source": "VALENTINE", "target": "DUKE", "scene": 1, "t": 1075}, {"source": "VALENTINE", "target": "DUKE", "scene": 1, "t": 1095}, {"source": "VALENTINE", "target": "DUKE", "scene": 1, "t": 1100}, {"source": "DUKE", "target": "VALENTINE", "scene": 1, "t": 1067}, {"source": "DUKE", "target": "VALENTINE", "scene": 1, "t": 1071}, {"source": "DUKE", "target": "VALENTINE", "scene": 1, "t": 1074}, {"source": "DUKE", "target": "VALENTINE", "scene": 1, "t": 1088}, {"source": "DUKE", "target": "VALENTINE", "scene": 1, "t": 1096}, {"source": "PROTEUS", "target": "SILVIA", "scene": 1, "t": 1123}, {"source": "PROTEUS", "target": "SILVIA", "scene": 1, "t": 1130}, {"source": "PROTEUS", "target": "SILVIA", "scene": 1, "t": 1132}, {"source": "PROTEUS", "target": "SILVIA", "scene": 1, "t": 1141}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1125}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1143}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1145}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1147}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1150}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1167}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1169}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1171}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1174}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1178}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1181}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1189}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1193}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1204}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 1, "t": 1216}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1127}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1144}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1146}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1148}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1165}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1168}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1170}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1172}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1177}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1180}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1188}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1192}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1203}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1212}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 1, "t": 1217}, {"source": "SILVIA", "target": "PROTEUS", "scene": 1, "t": 1128}, {"source": "SILVIA", "target": "PROTEUS", "scene": 1, "t": 1131}, {"source": "THURIO", "target": "PROTEUS", "scene": 1, "t": 1136}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1251}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1263}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1266}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1268}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1270}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1272}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1276}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1279}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1282}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1284}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1288}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1292}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1294}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1296}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1298}, {"source": "LAUNCE", "target": "SPEED", "scene": 1, "t": 1303}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1258}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1265}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1267}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1269}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1271}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1275}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1278}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1281}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1283}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1287}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1290}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1293}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1295}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1297}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1302}, {"source": "SPEED", "target": "LAUNCE", "scene": 1, "t": 1306}, {"source": "JULIA", "target": "JULIA", "scene": 1, "t": 1368}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1375}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1381}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1388}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1406}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1411}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1416}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1420}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1422}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1429}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1431}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1439}, {"source": "LUCETTA", "target": "JULIA", "scene": 1, "t": 1446}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1376}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1382}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1391}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1407}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1412}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1417}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1421}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1424}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1430}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1435}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1440}, {"source": "JULIA", "target": "LUCETTA", "scene": 1, "t": 1447}, {"source": "DUKE", "target": "DUKE", "scene": 2, "t": 1471}, {"source": "DUKE", "target": "DUKE", "scene": 2, "t": 1888}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1474}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1508}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1520}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1903}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1905}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1910}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1914}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1917}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1921}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1925}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1929}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1936}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1956}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1963}, {"source": "PROTEUS", "target": "DUKE", "scene": 2, "t": 1986}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1492}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1518}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1524}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1904}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1906}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1912}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1915}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1918}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1924}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1928}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1932}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1961}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1978}, {"source": "DUKE", "target": "PROTEUS", "scene": 2, "t": 1988}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1525}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1529}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1536}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1553}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1562}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1566}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1583}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1586}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1590}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1596}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1599}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1602}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1605}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1608}, {"source": "VALENTINE", "target": "DUKE", "scene": 2, "t": 1644}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1528}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1531}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1541}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1554}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1565}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1579}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1584}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1587}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1594}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1597}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1600}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1604}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1606}, {"source": "DUKE", "target": "VALENTINE", "scene": 2, "t": 1609}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1665}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1673}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1675}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1685}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1688}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1691}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1700}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1719}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 2, "t": 1737}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 2, "t": 1666}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 2, "t": 1668}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 2, "t": 1679}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 2, "t": 1681}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 2, "t": 1667}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 2, "t": 1671}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 2, "t": 1678}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 2, "t": 1680}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 2, "t": 1682}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 2, "t": 1695}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1672}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1674}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1676}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1683}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1687}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1689}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1692}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1697}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1715}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1735}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 2, "t": 1738}, {"source": "LAUNCE", "target": "VALENTINE", "scene": 2, "t": 1677}, {"source": "LAUNCE", "target": "VALENTINE", "scene": 2, "t": 1694}, {"source": "LAUNCE", "target": "VALENTINE", "scene": 2, "t": 1740}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1768}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1770}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1773}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1775}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1777}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1779}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1783}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1787}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1789}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1793}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1795}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1799}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1802}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1806}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1809}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1811}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1816}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1818}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1820}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1826}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1830}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1832}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1834}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1838}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1844}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1849}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1856}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1858}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1862}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1866}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1870}, {"source": "SPEED", "target": "LAUNCE", "scene": 2, "t": 1873}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1769}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1772}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1774}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1776}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1778}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1780}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1784}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1788}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1790}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1794}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1796}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1800}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1803}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1807}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1810}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1814}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1817}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1819}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1821}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1827}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1831}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1833}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1835}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1839}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1846}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1850}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1857}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1859}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1863}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1867}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1871}, {"source": "LAUNCE", "target": "SPEED", "scene": 2, "t": 1875}, {"source": "THURIO", "target": "DUKE", "scene": 2, "t": 1890}, {"source": "THURIO", "target": "DUKE", "scene": 2, "t": 1979}, {"source": "DUKE", "target": "THURIO", "scene": 2, "t": 1893}, {"source": "DUKE", "target": "THURIO", "scene": 2, "t": 1946}, {"source": "DUKE", "target": "THURIO", "scene": 2, "t": 1985}, {"source": "THURIO", "target": "PROTEUS", "scene": 2, "t": 1941}, {"source": "FIRST OUTLAW", "target": "FIRST OUTLAW", "scene": 3, "t": 2003}, {"source": "SECOND OUTLAW", "target": "FIRST OUTLAW", "scene": 3, "t": 2004}, {"source": "SECOND OUTLAW", "target": "FIRST OUTLAW", "scene": 3, "t": 2014}, {"source": "SECOND OUTLAW", "target": "FIRST OUTLAW", "scene": 3, "t": 2064}, {"source": "SECOND OUTLAW", "target": "FIRST OUTLAW", "scene": 3, "t": 2074}, {"source": "THIRD OUTLAW", "target": "SECOND OUTLAW", "scene": 3, "t": 2008}, {"source": "THIRD OUTLAW", "target": "SECOND OUTLAW", "scene": 3, "t": 2015}, {"source": "THIRD OUTLAW", "target": "SECOND OUTLAW", "scene": 3, "t": 2069}, {"source": "SPEED", "target": "THIRD OUTLAW", "scene": 3, "t": 2010}, {"source": "VALENTINE", "target": "SPEED", "scene": 3, "t": 2012}, {"source": "VALENTINE", "target": "SPEED", "scene": 3, "t": 2046}, {"source": "FIRST OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2013}, {"source": "FIRST OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2023}, {"source": "FIRST OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2028}, {"source": "FIRST OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2035}, {"source": "VALENTINE", "target": "THIRD OUTLAW", "scene": 3, "t": 2016}, {"source": "VALENTINE", "target": "THIRD OUTLAW", "scene": 3, "t": 2026}, {"source": "SECOND OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2021}, {"source": "SECOND OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2030}, {"source": "SECOND OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2038}, {"source": "SECOND OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2047}, {"source": "VALENTINE", "target": "SECOND OUTLAW", "scene": 3, "t": 2022}, {"source": "VALENTINE", "target": "SECOND OUTLAW", "scene": 3, "t": 2031}, {"source": "VALENTINE", "target": "SECOND OUTLAW", "scene": 3, "t": 2039}, {"source": "VALENTINE", "target": "SECOND OUTLAW", "scene": 3, "t": 2048}, {"source": "VALENTINE", "target": "SECOND OUTLAW", "scene": 3, "t": 2076}, {"source": "VALENTINE", "target": "FIRST OUTLAW", "scene": 3, "t": 2024}, {"source": "VALENTINE", "target": "FIRST OUTLAW", "scene": 3, "t": 2029}, {"source": "VALENTINE", "target": "FIRST OUTLAW", "scene": 3, "t": 2037}, {"source": "THIRD OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2025}, {"source": "THIRD OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2041}, {"source": "THIRD OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2049}, {"source": "THIRD OUTLAW", "target": "VALENTINE", "scene": 3, "t": 2079}, {"source": "FIRST OUTLAW", "target": "THIRD OUTLAW", "scene": 3, "t": 2043}, {"source": "FIRST OUTLAW", "target": "THIRD OUTLAW", "scene": 3, "t": 2073}, {"source": "SPEED", "target": "FIRST OUTLAW", "scene": 3, "t": 2044}, {"source": "SECOND OUTLAW", "target": "THIRD OUTLAW", "scene": 3, "t": 2055}, {"source": "FIRST OUTLAW", "target": "SECOND OUTLAW", "scene": 3, "t": 2057}, {"source": "PROTEUS", "target": "PROTEUS", "scene": 3, "t": 2092}, {"source": "THURIO", "target": "PROTEUS", "scene": 3, "t": 2112}, {"source": "THURIO", "target": "PROTEUS", "scene": 3, "t": 2115}, {"source": "THURIO", "target": "PROTEUS", "scene": 3, "t": 2117}, {"source": "THURIO", "target": "PROTEUS", "scene": 3, "t": 2119}, {"source": "THURIO", "target": "PROTEUS", "scene": 3, "t": 2184}, {"source": "THURIO", "target": "PROTEUS", "scene": 3, "t": 2186}, {"source": "PROTEUS", "target": "THURIO", "scene": 3, "t": 2113}, {"source": "PROTEUS", "target": "THURIO", "scene": 3, "t": 2116}, {"source": "PROTEUS", "target": "THURIO", "scene": 3, "t": 2118}, {"source": "PROTEUS", "target": "THURIO", "scene": 3, "t": 2185}, {"source": "PROTEUS", "target": "THURIO", "scene": 3, "t": 2190}, {"source": "HOST", "target": "THURIO", "scene": 3, "t": 2124}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2127}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2131}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2133}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2135}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2159}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2161}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2163}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2166}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2168}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2170}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2172}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2178}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2181}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2246}, {"source": "JULIA", "target": "HOST", "scene": 3, "t": 2248}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2128}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2132}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2134}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2136}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2160}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2162}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2165}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2167}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2169}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2171}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2175}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2179}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2245}, {"source": "HOST", "target": "JULIA", "scene": 3, "t": 2247}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2182}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2226}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2378}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2414}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2416}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2419}, {"source": "PROTEUS", "target": "JULIA", "scene": 3, "t": 2426}, {"source": "SILVIA", "target": "PROTEUS", "scene": 3, "t": 2191}, {"source": "SILVIA", "target": "PROTEUS", "scene": 3, "t": 2195}, {"source": "SILVIA", "target": "PROTEUS", "scene": 3, "t": 2197}, {"source": "SILVIA", "target": "PROTEUS", "scene": 3, "t": 2199}, {"source": "SILVIA", "target": "PROTEUS", "scene": 3, "t": 2220}, {"source": "SILVIA", "target": "PROTEUS", "scene": 3, "t": 2223}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2193}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2196}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2198}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2211}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2219}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2222}, {"source": "PROTEUS", "target": "SILVIA", "scene": 3, "t": 2241}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2213}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2233}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2244}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2377}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2412}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2415}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2417}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2420}, {"source": "JULIA", "target": "PROTEUS", "scene": 3, "t": 2431}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2215}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2236}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2454}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2457}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2459}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2461}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2469}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2471}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2477}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2483}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2486}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2490}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2492}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2501}, {"source": "SILVIA", "target": "JULIA", "scene": 3, "t": 2517}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2225}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2455}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2458}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2460}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2465}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2470}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2476}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2482}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2484}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2487}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2491}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2493}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2502}, {"source": "JULIA", "target": "SILVIA", "scene": 3, "t": 2523}, {"source": "EGLAMOUR", "target": "EGLAMOUR", "scene": 3, "t": 2259}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 3, "t": 2266}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 3, "t": 2269}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 3, "t": 2274}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 3, "t": 2306}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 3, "t": 2308}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 3, "t": 2312}, {"source": "EGLAMOUR", "target": "SILVIA", "scene": 3, "t": 2267}, {"source": "EGLAMOUR", "target": "SILVIA", "scene": 3, "t": 2270}, {"source": "EGLAMOUR", "target": "SILVIA", "scene": 3, "t": 2300}, {"source": "EGLAMOUR", "target": "SILVIA", "scene": 3, "t": 2307}, {"source": "EGLAMOUR", "target": "SILVIA", "scene": 3, "t": 2310}, {"source": "LAUNCE", "target": "LAUNCE", "scene": 3, "t": 2322}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 3, "t": 2375}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 3, "t": 2378}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 3, "t": 2383}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 3, "t": 2387}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 3, "t": 2390}, {"source": "PROTEUS", "target": "LAUNCE", "scene": 3, "t": 2397}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 3, "t": 2381}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 3, "t": 2384}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 3, "t": 2388}, {"source": "LAUNCE", "target": "PROTEUS", "scene": 3, "t": 2391}, {"source": "EGLAMOUR", "target": "EGLAMOUR", "scene": 4, "t": 2563}, {"source": "SILVIA", "target": "EGLAMOUR", "scene": 4, "t": 2573}, {"source": "EGLAMOUR", "target": "SILVIA", "scene": 4, "t": 2576}, {"source": "THURIO", "target": "THURIO", "scene": 4, "t": 2587}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2588}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2591}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2596}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2598}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2604}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2608}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2611}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2614}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2625}, {"source": "PROTEUS", "target": "THURIO", "scene": 4, "t": 2647}, {"source": "THURIO", "target": "PROTEUS", "scene": 4, "t": 2590}, {"source": "THURIO", "target": "PROTEUS", "scene": 4, "t": 2592}, {"source": "THURIO", "target": "PROTEUS", "scene": 4, "t": 2597}, {"source": "THURIO", "target": "PROTEUS", "scene": 4, "t": 2605}, {"source": "THURIO", "target": "PROTEUS", "scene": 4, "t": 2615}, {"source": "JULIA", "target": "THURIO", "scene": 4, "t": 2593}, {"source": "JULIA", "target": "THURIO", "scene": 4, "t": 2606}, {"source": "JULIA", "target": "THURIO", "scene": 4, "t": 2616}, {"source": "THURIO", "target": "JULIA", "scene": 4, "t": 2595}, {"source": "THURIO", "target": "JULIA", "scene": 4, "t": 2603}, {"source": "THURIO", "target": "JULIA", "scene": 4, "t": 2607}, {"source": "THURIO", "target": "JULIA", "scene": 4, "t": 2610}, {"source": "THURIO", "target": "JULIA", "scene": 4, "t": 2613}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2600}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2609}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2612}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2618}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2649}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2784}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2787}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2791}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2794}, {"source": "JULIA", "target": "PROTEUS", "scene": 4, "t": 2813}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2617}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2777}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2783}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2785}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2789}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2793}, {"source": "PROTEUS", "target": "JULIA", "scene": 4, "t": 2803}, {"source": "DUKE", "target": "JULIA", "scene": 4, "t": 2622}, {"source": "THURIO", "target": "DUKE", "scene": 4, "t": 2624}, {"source": "THURIO", "target": "DUKE", "scene": 4, "t": 2643}, {"source": "THURIO", "target": "DUKE", "scene": 4, "t": 2822}, {"source": "DUKE", "target": "PROTEUS", "scene": 4, "t": 2626}, {"source": "DUKE", "target": "PROTEUS", "scene": 4, "t": 2628}, {"source": "PROTEUS", "target": "DUKE", "scene": 4, "t": 2627}, {"source": "FIRST OUTLAW", "target": "FIRST OUTLAW", "scene": 4, "t": 2660}, {"source": "SILVIA", "target": "FIRST OUTLAW", "scene": 4, "t": 2662}, {"source": "SILVIA", "target": "FIRST OUTLAW", "scene": 4, "t": 2674}, {"source": "SECOND OUTLAW", "target": "SILVIA", "scene": 4, "t": 2664}, {"source": "FIRST OUTLAW", "target": "SECOND OUTLAW", "scene": 4, "t": 2665}, {"source": "FIRST OUTLAW", "target": "SECOND OUTLAW", "scene": 4, "t": 2671}, {"source": "SECOND OUTLAW", "target": "FIRST OUTLAW", "scene": 4, "t": 2666}, {"source": "VALENTINE", "target": "VALENTINE", "scene": 4, "t": 2684}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 4, "t": 2706}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 4, "t": 2752}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 4, "t": 2764}, {"source": "PROTEUS", "target": "VALENTINE", "scene": 4, "t": 2812}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 4, "t": 2713}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 4, "t": 2750}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 4, "t": 2753}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 4, "t": 2769}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 4, "t": 2778}, {"source": "VALENTINE", "target": "PROTEUS", "scene": 4, "t": 2809}, {"source": "SILVIA", "target": "VALENTINE", "scene": 4, "t": 2715}, {"source": "PROTEUS", "target": "SILVIA", "scene": 4, "t": 2716}, {"source": "PROTEUS", "target": "SILVIA", "scene": 4, "t": 2728}, {"source": "PROTEUS", "target": "SILVIA", "scene": 4, "t": 2741}, {"source": "PROTEUS", "target": "SILVIA", "scene": 4, "t": 2744}, {"source": "PROTEUS", "target": "SILVIA", "scene": 4, "t": 2749}, {"source": "SILVIA", "target": "PROTEUS", "scene": 4, "t": 2718}, {"source": "SILVIA", "target": "PROTEUS", "scene": 4, "t": 2732}, {"source": "SILVIA", "target": "PROTEUS", "scene": 4, "t": 2743}, {"source": "SILVIA", "target": "PROTEUS", "scene": 4, "t": 2748}, {"source": "JULIA", "target": "SILVIA", "scene": 4, "t": 2719}, {"source": "SILVIA", "target": "JULIA", "scene": 4, "t": 2720}, {"source": "JULIA", "target": "VALENTINE", "scene": 4, "t": 2776}, {"source": "JULIA", "target": "VALENTINE", "scene": 4, "t": 2780}, {"source": "FIRST OUTLAW", "target": "JULIA", "scene": 4, "t": 2817}, {"source": "VALENTINE", "target": "FIRST OUTLAW", "scene": 4, "t": 2818}, {"source": "DUKE", "target": "VALENTINE", "scene": 4, "t": 2821}, {"source": "DUKE", "target": "VALENTINE", "scene": 4, "t": 2848}, {"source": "DUKE", "target": "VALENTINE", "scene": 4, "t": 2855}, {"source": "DUKE", "target": "VALENTINE", "scene": 4, "t": 2862}, {"source": "DUKE", "target": "VALENTINE", "scene": 4, "t": 2864}, {"source": "VALENTINE", "target": "THURIO", "scene": 4, "t": 2823}, {"source": "THURIO", "target": "VALENTINE", "scene": 4, "t": 2829}, {"source": "DUKE", "target": "THURIO", "scene": 4, "t": 2833}, {"source": "VALENTINE", "target": "DUKE", "scene": 4, "t": 2845}, {"source": "VALENTINE", "target": "DUKE", "scene": 4, "t": 2849}, {"source": "VALENTINE", "target": "DUKE", "scene": 4, "t": 2859}, {"source": "VALENTINE", "target": "DUKE", "scene": 4, "t": 2863}, {"source": "VALENTINE", "target": "DUKE", "scene": 4, "t": 2865}], "Y": [{"h": 0, "name": "EGLAMOUR", "scene": 3}, {"h": 5, "name": "PROTEUS", "scene": 2}, {"h": 14, "name": "SPEED", "scene": 2}, {"h": 5, "name": "PROTEUS", "scene": 4}, {"h": 1, "name": "LUCETTA", "scene": 0}, {"h": 15, "name": "VALENTINE", "scene": 4}, {"h": 0, "name": "EGLAMOUR", "scene": 4}, {"h": 12, "name": "DUKE", "scene": 2}, {"h": 4, "name": "THURIO", "scene": 3}, {"h": 17, "name": "THIRD OUTLAW", "scene": 3}, {"h": 15, "name": "VALENTINE", "scene": 2}, {"h": 13, "name": "LAUNCE", "scene": 3}, {"h": 16, "name": "FIRST OUTLAW", "scene": 3}, {"h": 15, "name": "VALENTINE", "scene": 3}, {"h": 4, "name": "ANTONIO", "scene": 0}, {"h": 4, "name": "THURIO", "scene": 2}, {"h": 2, "name": "JULIA", "scene": 0}, {"h": 9, "name": "VALENTINE", "scene": 1}, {"h": 1, "name": "HOST", "scene": 3}, {"h": 5, "name": "PROTEUS", "scene": 1}, {"h": 14, "name": "SPEED", "scene": 3}, {"h": 5, "name": "PROTEUS", "scene": 3}, {"h": 14, "name": "DUKE", "scene": 4}, {"h": 12, "name": "DUKE", "scene": 1}, {"h": 2, "name": "JULIA", "scene": 3}, {"h": 8, "name": "THURIO", "scene": 1}, {"h": 18, "name": "SECOND OUTLAW", "scene": 4}, {"h": 9, "name": "VALENTINE", "scene": 0}, {"h": 5, "name": "PROTEUS", "scene": 0}, {"h": 2, "name": "JULIA", "scene": 1}, {"h": 16, "name": "FIRST OUTLAW", "scene": 4}, {"h": 3, "name": "SILVIA", "scene": 3}, {"h": 10, "name": "SPEED", "scene": 1}, {"h": 18, "name": "SECOND OUTLAW", "scene": 3}, {"h": 7, "name": "SILVIA", "scene": 1}, {"h": 6, "name": "SILVIA", "scene": 4}, {"h": 11, "name": "LAUNCE", "scene": 1}, {"h": 1, "name": "LUCETTA", "scene": 1}, {"h": 6, "name": "PANTHINO", "scene": 1}, {"h": 2, "name": "JULIA", "scene": 4}, {"h": 13, "name": "LAUNCE", "scene": 2}, {"h": 4, "name": "THURIO", "scene": 4}, {"h": 6, "name": "SPEED", "scene": 0}, {"h": 3, "name": "PANTHINO", "scene": 0}], "nodes": [{"segments": [3, 4], "name": "EGLAMOUR"}, {"segments": [0, 1, 2, 3, 4], "name": "PROTEUS"}, {"segments": [0, 1, 2, 3], "name": "SPEED"}, {"segments": [0, 1], "name": "LUCETTA"}, {"segments": [0, 1, 2, 3, 4], "name": "VALENTINE"}, {"segments": [3], "name": "THIRD OUTLAW"}, {"segments": [1, 2], "name": "DUKE"}, {"segments": [1, 2, 3, 4], "name": "THURIO"}, {"segments": [1, 2, 3], "name": "LAUNCE"}, {"segments": [3, 4], "name": "FIRST OUTLAW"}, {"segments": [0], "name": "ANTONIO"}, {"segments": [0, 1], "name": "JULIA"}, {"segments": [1], "name": "SILVIA"}, {"segments": [3], "name": "HOST"}, {"segments": [4], "name": "DUKE"}, {"segments": [3, 4], "name": "JULIA"}, {"segments": [3, 4], "name": "SECOND OUTLAW"}, {"segments": [3, 4], "name": "SILVIA"}, {"segments": [0, 1], "name": "PANTHINO"}], "order": [0, 1, 2, 3, 4], "scenes": {"0": {"nodes": {"JULIA": {"extent": [417, 568]}, "ANTONIO": {"extent": [578, 660]}, "PROTEUS": {"extent": [257, 675]}, "PANTHINO": {"extent": [580, 675]}, "LUCETTA": {"extent": [419, 568]}, "VALENTINE": {"extent": [247, 311]}, "SPEED": {"extent": [321, 402]}}, "extent": [247, 675]}, "1": {"nodes": {"DUKE": {"extent": [1061, 1100]}, "SILVIA": {"extent": [803, 1141]}, "JULIA": {"extent": [889, 1447]}, "VALENTINE": {"extent": [691, 1217]}, "PROTEUS": {"extent": [888, 1316]}, "PANTHINO": {"extent": [911, 1000]}, "LUCETTA": {"extent": [1375, 1447]}, "SPEED": {"extent": [690, 1306]}, "LAUNCE": {"extent": [923, 1306]}, "THURIO": {"extent": [1019, 1137]}}, "extent": [690, 1447]}, "2": {"nodes": {"DUKE": {"extent": [1471, 1988]}, "LAUNCE": {"extent": [1666, 1875]}, "VALENTINE": {"extent": [1525, 1740]}, "PROTEUS": {"extent": [1474, 1988]}, "SPEED": {"extent": [1768, 1875]}, "THURIO": {"extent": [1890, 1985]}}, "extent": [1471, 1988]}, "3": {"nodes": {"LAUNCE": {"extent": [2322, 2397]}, "SILVIA": {"extent": [2191, 2523]}, "FIRST OUTLAW": {"extent": [2003, 2074]}, "VALENTINE": {"extent": [2012, 2079]}, "HOST": {"extent": [2124, 2248]}, "PROTEUS": {"extent": [2092, 2431]}, "JULIA": {"extent": [2127, 2523]}, "THIRD OUTLAW": {"extent": [2008, 2079]}, "EGLAMOUR": {"extent": [2259, 2312]}, "SPEED": {"extent": [2010, 2046]}, "SECOND OUTLAW": {"extent": [2004, 2076]}, "THURIO": {"extent": [2112, 2190]}}, "extent": [2003, 2523]}, "4": {"nodes": {"DUKE": {"extent": [2622, 2865]}, "SILVIA": {"extent": [2573, 2749]}, "JULIA": {"extent": [2593, 2817]}, "VALENTINE": {"extent": [2684, 2865]}, "PROTEUS": {"extent": [2588, 2813]}, "FIRST OUTLAW": {"extent": [2660, 2818]}, "EGLAMOUR": {"extent": [2563, 2576]}, "SECOND OUTLAW": {"extent": [2664, 2671]}, "THURIO": {"extent": [2587, 2833]}}, "extent": [2563, 2865]}}}
